Real-time inversion of two-dimensional Fresnel experimental database using orthogonality sampling method with single and multiple sources: the case of transverse electric polarized waves

This paper concerns an application of the orthogonality sampling method (OSM) for a real-time identification of small objects from two-dimensional Fresnel experimental dataset in transverse electric polarization. First, we apply the OSM with a single source by designing an indicator function based on the asymptotic expansion formula for the scattered field in the presence of small objects. We demonstrate that the indicator function can be expressed by an infinite series of Bessel functions of integer order of the first kind, the range of the signal receiver, and the location of the emitter. Based on this, we then investigate the applicability and limitations of the designed OSM. Specifically, we find that the imaging performance is strongly dependent on the source and the applied frequency. We then apply the OSM with multiple sources to improve imaging performance. Based on the identified structure of the OSM with a single source, we design an indicator function with multiple sources and demonstrate that it can be expressed by an infinite series of the Bessel function of integer order of the first kind, and we explain that objects can be identified uniquely using the designed OSM. Numerical simulation results obtained with the Fresnel experimental dataset demonstrate the advantages and disadvantages of the OSM with a single source and confirm that the designed OSM with multiple sources improves imaging performance.

==> PlotMSM.csv <==
x,y1,y2,y3
-0.1,0.219290380920219,0.0533407096122571,0.00815375147652115
-0.0998,0.220389644563893,0.052483937585768,0.00871732951138614
-0.0996,0.221481108065063,0.0516134479941096,0.0093794394512209
-0.0994,0.222564529415066,0.0507319854961761,0.0101363811544833
-0.0992,0.223639667822569,0.0498423281208271,0.0109838207876428
-0.099,0.22470628377622,0.0489472802307234,0.0119168184879181
-0.0988,0.225764139107082,0.0480496653968999,0.0129298602877246
-0.0986,0.226812997050887,0.0471523192015076,0.014016894094781
-0.0984,0.22785262231005,0.0462580819863921,0.0151713694929301
-0.0982,0.228882781115453,0.0453697915653748,0.0163862811013561
-0.098,0.229903241287973,0.0444902759182508,0.0176542152042346
-0.0978,0.230913772299739,0.0436223458846271,0.0189673993391026
-0.0976,0.23191414533511,0.0427687878757872,0.0203177545105699
-0.0974,0.232904133351341,0.0419323566227892,0.0216969496765551
-0.0972,0.233883511138946,0.0411157679789752,0.0230964581371784
-0.097,0.23485205538172,0.040321691795001,0.0245076154418864
-0.0968,0.235809544716414,0.0395527448843841,0.0259216784184507
-0.0966,0.236755759792052,0.0388114840973966,0.0273298849182559
-0.0964,0.237690483328864,0.0381003995209397,0.0287235138658387
-0.0962,0.238613500176834,0.0374219078217759,0.0300939451970435
-0.096,0.239524597373828,0.0367783457502099,0.031432719269411
-0.0958,0.240423564203308,0.036171963820972,0.0327315953305781
-0.0956,0.241310192251603,0.03560492018768,0.033982608635502
-0.0954,0.242184275464727,0.0350792747268384,0.0351781258112181
-0.0952,0.243045610204728,0.0345969833468715,0.0363108980785613
-0.095,0.243893995305553,0.034159892537191,0.037374111953742
-0.0948,0.244729232128421,0.0337697341717579,0.0383614370688116
-0.0946,0.245551124616674,0.0334281205810253,0.0392670707687527
-0.0944,0.246359479350108,0.0331365399055359,0.0400857791640889
-0.0942,0.247154105598761,0.0328963517438046,0.0408129343413678
-0.094,0.247934815376145,0.0327087831064327,0.0414445474594944
-0.0938,0.248701423491908,0.0325749246876943,0.0419772974874998
-0.0936,0.249453747603916,0.0324957274650896,0.0424085553687399
-0.0934,0.250191608269733,0.0324719996365953,0.0427364034275338
-0.0932,0.250914828997489,0.0325044039045411,0.0429596498666675
-0.093,0.251623236296134,0.0325934551142237,0.0430778382377766
-0.0928,0.252316659725036,0.0327395182545254,0.0430912518011611
-0.0926,0.252994931942948,0.0329428068269395,0.0430009127268369
-0.0924,0.253657888756292,0.0332033815885214,0.0428085761243519
-0.0922,0.254305369166775,0.0335211496733842,0.0425167189248401
-0.092,0.254937215418318,0.0338958640964446,0.0421285236747131
-0.0918,0.255553273043268,0.0343271236421957,0.0416478573360364
-0.0916,0.25615339090791,0.0348143731403475,0.0410792452237695
-0.0914,0.256737421257241,0.0353569041292311,0.0404278402444102
-0.0912,0.257305219759003,0.0359538559069126,0.0396993876339342
-0.091,0.257856645546971,0.0366042169690065,0.0389001854250369
-0.0908,0.25839156126347,0.0373068268312266,0.0380370409043153
-0.0906,0.258909833101118,0.0380603782337571,0.0371172233489814
-0.0904,0.259411330843779,0.0388634197235772,0.0361484133597467
-0.0902,0.259895927906723,0.0397143586099288,0.0351386491314759
-0.09,0.260363501375968,0.0406114642871819,0.0340962700258932
-0.0898,0.260813932046805,0.0415528719184252,0.0330298578308665
-0.0896,0.261247104461491,0.0425365864722022,0.0319481761084512
-0.0894,0.261662906946095,0.0435604871039105,0.0308601080487998
-0.0892,0.262061231646499,0.0446223318725082,0.0297745932591407
-0.089,0.262441974563525,0.0457197627823067,0.0287005639261867
-0.0888,0.262805035587197,0.0468503111387959,0.0276468807964789
-0.0886,0.263150318530116,0.0480114032066317,0.0266222694222684
-0.0884,0.263477731159938,0.0492003661571256,0.0256352571205139
-0.0882,0.263787185230962,0.0504144342918227,0.0246941110894671
-0.088,0.26407859651479,0.0516507555280164,0.0238067781210846
-0.0878,0.264351884830076,0.0529063981313576,0.0229808263382183
-0.0876,0.264606974071349,0.0541783576800453,0.0222233893732272
-0.0874,0.264843792236886,0.055463564244461,0.0215411133893898
-0.0872,0.265062271455647,0.056758889765516,0.0209401073283975
-0.087,0.265262348013257,0.0580611556144246,0.0204258967463521
-0.0868,0.265443962377015,0.0593671403161083,0.0200033815772452
-0.0866,0.265607059219948,0.0606735874179583,0.0196767981369869
-0.0864,0.265751587443872,0.0619772134852607,0.019449685652861
-0.0862,0.26587750020148,0.0632747162041956,0.0193248575729959
-0.086,0.265984754917429,0.0645627825729912,0.0193043778782511
-0.0858,0.266073313308438,0.0658380971615125,0.0193895425850504
-0.0856,0.26614314140237,0.0670973504193195,0.0195808665923688
-0.0854,0.266194209556309,0.0683372470120308,0.0198780759895363
-0.0852,0.266226492473623,0.0695545141656783,0.0202801059040165
-0.085,0.266239969219993,0.0707459099986354,0.0207851039300888
-0.0848,0.266234623238424,0.0719082318206476,0.0213904391406949
-0.0846,0.266210442363212,0.0730383243784931,0.022092716645848
-0.0844,0.266167418832882,0.0741330880278487,0.0228877976222255
-0.0842,0.266105549302075,0.075189486811026,0.0237708247001452
-0.084,0.266024834852385,0.0762045564204014,0.0247362525563162
-0.0838,0.265925281002149,0.0771754120275464,0.0257778835238342
-0.0836,0.26580689771518,0.0780992559583178,0.0268889079951149
-0.0834,0.265669699408428,0.0789733851944615,0.0280619493590723
-0.0832,0.265513704958593,0.0797951986826226,0.029289113181107
-0.083,0.265338937707659,0.0805622044320472,0.0305620403036008
-0.0828,0.26514542546736,0.0812720263826995,0.0318719635158347
-0.0826,0.264933200522573,0.0819224110259977,0.033209767415779
-0.0824,0.264702299633637,0.0825112337609048,0.0345660510622266
-0.0822,0.26445276403759,0.0830365049686808,0.0359311929944403
-0.082,0.264184639448329,0.0834963757902166,0.0372954181780126
-0.0818,0.263897976055685,0.0838891435905289,0.0386488664201423
-0.0816,0.263592828523417,0.0842132570956907,0.0399816617851251
-0.0814,0.263269255986122,0.0844673211882059,0.0412839825316461
-0.0812,0.262927322045054,0.0846501013476095,0.0425461310875185
-0.081,0.262567094762864,0.0847605277238804,0.0437586035748997
-0.0808,0.262188646657251,0.0847976988320955,0.0449121583997564
-0.0806,0.261792054693519,0.0847608848576198,0.0459978834234643
-0.0804,0.261377400276062,0.0846495305620358,0.0470072612418952
-0.0802,0.260944769238747,0.0844632577809353,0.0479322321081291
-0.08,0.260494251834221,0.0842018675056504,0.048765254048978
-0.0798,0.260025942722132,0.0838653415419851,0.0494993597427248
-0.0796,0.259539940956264,0.0834538437399885,0.0501282097457838
-0.0794,0.259036349970591,0.0829677207898412,0.0506461416792236
-0.0792,0.258515277564249,0.0824075025799471,0.0510482150121361
-0.079,0.257976835885437,0.0817739021143677,0.0513302511075118
-0.0788,0.257421141414228,0.0810678149877953,0.0514888682273917
-0.0786,0.256848314944322,0.0802903184173172,0.0515215112274355
-0.0784,0.256258481563716,0.0794426698312987,0.0514264757064265
-0.0782,0.255651770634314,0.0785263050167824,0.0512029264134028
-0.078,0.255028315770467,0.0775428358278709,0.0508509097538189
-0.0778,0.254388254816457,0.0764940474586399,0.0503713602761312
-0.0776,0.253731729822919,0.0753818952851851,0.0497661010611985
-0.0774,0.253058887022216,0.074208501282477,0.0490378379786246
-0.0772,0.252369876802759,0.0729761500227388,0.0481901478163441
-0.077,0.251664853682291,0.0716872842631059,0.0472274603320913
-0.0768,0.25094397628012,0.0703445001313492,0.046155034317599
-0.0766,0.250207407288332,0.0689505419194493,0.0449789278081486
-0.0764,0.249455313441968,0.067508296495796,0.0437059626111642
-0.0762,0.248687865488176,0.0660207873477496,0.0423436833676036
-0.076,0.247905238154351,0.0644911682672488,0.0409003113986922
-0.0758,0.247107610115266,0.0629227166930494,0.0393846936277625
-0.0756,0.246295163959188,0.0613188267240793,0.0378062469023906
-0.0754,0.245468086153015,0.0596830018192293,0.036174898075349
-0.0752,0.2446265670064,0.0580188471997343,0.0345010202339349
-0.075,0.243770800634911,0.0563300619710733,0.0327953654957326
-0.0748,0.242900984922205,0.0546204309820647,0.0310689948146194
-0.0746,0.242017321481231,0.0528938164395408,0.029333205263653
-0.0744,0.241120015614489,0.0511541492976469,0.0275994552811994
-0.0742,0.240209276273311,0.0494054204414357,0.0258792883831251
-0.074,0.239285316016226,0.0476516716850002,0.0241842558569636
-0.0738,0.238348350966368,0.04589698660492,0.0225258389635674
-0.0736,0.237398600767968,0.0441454812302799,0.0209153711777769
-0.0734,0.236436288541931,0.0424012946109471,0.019363961002042
-0.0732,0.235461640840499,0.0406685792861813,0.0178824158856613
-0.073,0.23447488760102,0.0389514916759835,0.0164811677773748
-0.0728,0.233476262098824,0.0372541824178582,0.0151702008304487
-0.0726,0.232466000899231,0.0355807866719025,0.0139589817671913
-0.0724,0.231444343808679,0.0339354144172949,0.0128563933940898
-0.0722,0.230411533825002,0.0323221407633803,0.0118706717395474
-0.072,0.229367817086861,0.0307449962986035,0.0110093472636643
-0.0718,0.228313442822337,0.0292079575005522,0.0102791905637541
-0.0716,0.227248663296698,0.027714937230319,0.00968616297050773
-0.0714,0.22617373375936,0.0262697753342851,0.00923537239807885
-0.0712,0.225088912390039,0.0248762293762668,0.00893103477706907
-0.071,0.223994460244115,0.0235379655227492,0.0087764413626793
-0.0708,0.222890641197224,0.0222585496036549,0.00877393217137749
-0.0706,0.221777721889073,0.0210414383707736,0.00892487575859919
-0.0704,0.220655971666518,0.0198899709755891,0.00922965550749325
-0.0702,0.219525662525882,0.0188073606878104,0.00968766255484992
-0.07,0.218387069054565,0.0177966868754211,0.0102972954353877
-0.0698,0.217240468371922,0.0168608872665249,0.0110559664798381
-0.0696,0.216086140069457,0.0160027505126679,0.0119601149560619
-0.0694,0.214924366150308,0.0152249090726849,0.0130052268960672
-0.0692,0.21375543096808,0.0145298324354244,0.0141858615056079
-0.069,0.212579621164997,0.0139198206989715,0.015495684007322
-0.0688,0.211397225609423,0.0133969985232107,0.0169275047234563
-0.0686,0.210208535332741,0.0129633094717443,0.0184733241604126
-0.0684,0.209013843465611,0.0126205107583181,0.0201243838149656
-0.0682,0.207813445173638,0.012370168412002,0.0218712223813164
-0.068,0.206607637592433,0.01221365287443,0.0237037369994773
-0.0678,0.205396719762112,0.0121521350414268,0.0256112491490763
-0.0676,0.204180992561227,0.0121865827603366,0.0275825747588077
-0.0674,0.202960758640157,0.0123177577933284,0.0296060980706774
-0.0672,0.201736322353969,0.0125462132558818,0.0316698487701057
-0.067,0.200507989694761,0.0128722915385579,0.0337615818681088
-0.0668,0.199276068223511,0.0132961227190432,0.0358688598003066
-0.0666,0.198040867001437,0.0138176234703088,0.0379791361896282
-0.0664,0.196802696520897,0.0144364964695714,0.0400798407053963
-0.0662,0.195561868635831,0.0151522303115624,0.0421584644411064
-0.066,0.194318696491771,0.0159640999284259,0.0442026452267798
-0.0658,0.193073494455428,0.0168711675173659,0.0462002522892785
-0.0656,0.191826578043883,0.0178722839759573,0.0481394696755241
-0.0654,0.190578263853383,0.0189660908438236,0.050008877859115
-0.0652,0.18932886948777,0.0201510227481734,0.0517975329604048
-0.065,0.188078713486561,0.0214253103494712,0.053495043023628
-0.0648,0.186828115252683,0.0227869837823206,0.0550916408120712
-0.0646,0.185577394979893,0.0242338765854254,0.0565782526034871
-0.0644,0.184326873579894,0.0257636301133158,0.0579465624928011
-0.0642,0.183076872609163,0.0273736984213367,0.0591890717375345
-0.064,0.181827714195514,0.0290613536142452,0.0602991527130648
-0.0638,0.180579720964404,0.0308236916476117,0.0612710970796792
-0.0636,0.179333215965006,0.0326576385701012,0.0621001578011184
-0.0634,0.178088522596068,0.0345599571936097,0.0627825846947203
-0.0632,0.176845964531566,0.0365272541771619,0.0633156532360881
-0.063,0.175605865646178,0.03855598750943,0.0636976863861445
-0.0628,0.174368549940596,0.0406424743737267,0.0639280692552005
-0.0626,0.173134341466684,0.0427828993783455,0.0640072564669482
-0.0624,0.171903564252509,0.0449733231341838,0.0639367721347653
-0.0622,0.170676542227263,0.047209691160683,0.0637192024130542
-0.062,0.169453599146083,0.0494878431002612,0.0633581806372039
-0.0618,0.168235058514807,0.0518035222205996,0.0628583651167963
-0.0616,0.167021243514656,0.0541523851833743,0.0622254096975512
-0.0614,0.165812476926886,0.0565300120573001,0.0614659272578451
-0.0612,0.164609081057416,0.0589319165526876,0.060587446355131
-0.061,0.163411377661442,0.0613535564540881,0.0595983612858504
-0.0608,0.162219687868076,0.0637903442270349,0.0585078758691615
-0.0606,0.161034332105009,0.066237657774383,0.0573259413096638
-0.0604,0.159855630023221,0.0686908513172802,0.0560631885369635
-0.0602,0.158683900421762,0.0711452663754164,0.0547308554601007
-0.06,0.157519461172618,0.0735962428208479,0.0533407096122572
-0.0598,0.156362629145672,0.0760391299794172,0.0519049666955025
-0.0596,0.155213720133798,0.0784692977535651,0.0504362055663903
-0.0594,0.154073048778079,0.0808821477401753,0.0489472802307233
-0.0592,0.152940928493196,0.0832731243169904,0.0474512294395895
-0.059,0.151817671392978,0.0856377256711067,0.0459611844986256
-0.0588,0.150703588216155,0.0879715147430777,0.0444902759182508
-0.0586,0.149598988252315,0.0902701300602503,0.0430515395441834
-0.0584,0.148504179268087,0.0925292964331091,0.0416578228148278
-0.0582,0.147419467433579,0.0947448354886142,0.040321691795001
-0.058,0.14634515724907,0.0969126760148075,0.0390553396339324
-0.0578,0.145281551471984,0.0990288640912879,0.0378704970894925
-0.0576,0.144228951044172,0.101089572980568,0.0367783457502099
-0.0574,0.143187655019497,0.103091112755778,0.0357894345718588
-0.0572,0.142157960491766,0.105029939640717,0.0349136003263244
-0.057,0.141140162523001,0.106902665038805,0.034159892537191
-0.0568,0.14013455407209,0.108706064228169,0.0335365034491622
-0.0566,0.139141425923818,0.110437084700752,0.0330507035472119
-0.0564,0.1381610666183,0.11209285412409,0.0327087831064328
-0.0562,0.137193762380841,0.113670687905241,0.032516000215135
-0.056,0.136239797052229,0.115168096337142,0.0324765356720974
-0.0558,0.135299452019484,0.116582791308634,0.0325934551142237
-0.0556,0.134373006147079,0.117912692560307,0.0328686786835319
-0.0554,0.133460735708647,0.119155933469335,0.0333029584926793
-0.0552,0.1325629143192,0.120310866347502,0.0338958640964446
-0.055,0.131679812867863,0.121376067237718,0.0346457761230811
-0.0548,0.130811699451148,0.122350340195423,0.0355498881645804
-0.0546,0.129958839306787,0.123232721042457,0.0366042169690065
-0.0544,0.129121494748129,0.124022480582156,0.0378036209215477
-0.0542,0.128299925099133,0.12471912726566,0.0391418267441774
-0.054,0.127494386629956,0.125322409300675,0.0406114642871819
-0.0538,0.126705132493167,0.125832316195193,0.0422041092297104
-0.0536,0.12593241266059,0.126249079730011,0.0439103334512866
-0.0534,0.125176473860802,0.126573174355156,0.0457197627823067
-0.0532,0.124437559517297,0.126805317006715,0.0476211417892654
-0.053,0.123715909687331,0.126946466341892,0.0496024052002074
-0.0528,0.123011761001461,0.126997821391467,0.0516507555280164
-0.0526,0.1223253466038,0.126960819630226,0.0537527464039791
-0.0524,0.121656896092996,0.126837134467291,0.0558943710919247
-0.0522,0.121006635463954,0.126628672159646,0.0580611556144246
-0.052,0.120374787050315,0.126337568153544,0.0602382558873523
-0.0518,0.1197615694677,0.125966182859836,0.0624105582277806
-0.0516,0.119167197557748,0.125517096870613,0.0645627825729912
-0.0514,0.118591882332944,0.124993105625928,0.0666795877254814
-0.0512,0.118035830922264,0.124397213540656,0.068745677920467
-0.051,0.117499246517646,0.123732627602896,0.0707459099986354
-0.0508,0.116982328321301,0.123002750456592,0.0726654004579401
-0.0506,0.116485271493876,0.122211172982326,0.0744896316541162
-0.0504,0.116008267103486,0.121361666391473,0.0762045564204015
-0.0502,0.115551502075621,0.12045817385011,0.0777967003826946
-0.05,0.115115159143951,0.119504801650265,0.079253261257059
-0.0498,0.11469941680203,0.118505809947211,0.0805622044320472
-0.0496,0.11430444925592,0.117465603082619,0.0817123541586918
-0.0494,0.113930426377745,0.116388719514452,0.0826934796960992
-0.0492,0.113577513660182,0.115279821375473,0.0834963757902166
-0.049,0.113245872171913,0.114143683683231,0.0841129368973862
-0.0488,0.112935658514027,0.112985183225291,0.0845362246025158
-0.0486,0.112647024777416,0.111809287144346,0.0847605277238804
-0.0484,0.112380118501142,0.110621041248661,0.084781414642439
-0.0482,0.112135082631807,0.10942555807405,0.0845957774428372
-0.048,0.111912055483937,0.108228004724294,0.0842018675056504
-0.0478,0.111711170701373,0.107033590517528,0.083599322245566
-0.0476,0.111532557219701,0.105847554466734,0.0827891827477658
-0.0474,0.111376339229712,0.104675152622945,0.0817739021143677
-0.0472,0.111242636141918,0.10352164531026,0.0805573443940313
-0.047,0.111131562552119,0.102392284282114,0.0791447740303359
-0.0468,0.111043228208041,0.10129229982859,0.0775428358278712
-0.0466,0.110977737977046,0.100226887864797,0.0757595254987352
-0.0464,0.11093519181493,0.0992011970305057,0.073804150915888
-0.0462,0.110915684735812,0.0982203158313717,0.0716872842631059
-0.046,0.110919306783124,0.0972892598520849,0.0694207053337461
-0.0458,0.110946143001709,0.0964129590717733,0.0670173362916841
-0.0456,0.110996273411036,0.0955962453118773,0.0644911682672488
-0.0454,0.111069772979542,0.0948438398465453,0.061857180218322
-0.0452,0.1111667116001,0.0941603412053536,0.0591312505416159
-0.045,0.111287154066627,0.0935502131978447,0.0563300619710733
-0.0448,0.11143116005184,0.0930177731889949,0.0534710003490296
-0.0446,0.111598784086155,0.0925671806542692,0.0505720479008622
-0.0444,0.111790075537753,0.0922024260424047,0.0476516716850001
-0.0442,0.112005078593799,0.0919273199734747,0.0447287079271075
-0.044,0.112243832242836,0.0917454827991352,0.0418222429796802
-0.0438,0.112506370258351,0.0916603345512334,0.0389514916759835
-0.0436,0.112792721183518,0.0916750853041823,0.0361356738699959
-0.0434,0.113102908317125,0.0917927259756551,0.0333938899716032
-0.0432,0.113436949700692,0.0920160195892584,0.0307449962986035
-0.043,0.113794858106772,0.0923474930218707,0.0282074810739678
-0.0428,0.114176641028461,0.0927894292573257,0.0257993418982291
-0.0426,0.114582300670096,0.0933438601670377,0.0235379655227492
-0.0424,0.115011833939157,0.0940125598370486,0.0214400107399789
-0.0422,0.115465232439385,0.0947970384598001,0.0195212951916704
-0.042,0.115942482465094,0.0956985368077128,0.0177966868754211
-0.0418,0.116443564996704,0.0967180213043911,0.016280001104011
-0.0416,0.116968455697483,0.0978561797079638,0.0149839036408808
-0.0414,0.117517124911506,0.0991134174197266,0.0139198206989715
-0.0412,0.118089537662828,0.10048985442987,0.0130978564492044
-0.041,0.118685653655876,0.101985322910667,0.0125267186393747
-0.0408,0.119305427277061,0.103599365466036,0.01221365287443
-0.0406,0.119948807597611,0.105331234044959,0.0121643860553164
-0.0404,0.120615738377616,0.107179889524686,0.0123830794161289
-0.0402,0.121306158071306,0.109144001968211,0.0128722915385579
-0.04,0.122019999833538,0.11122195155892,0.0136329516589655
-0.0398,0.122757191527508,0.113411830213799,0.0146643435172531
-0.0396,0.123517655733681,0.11571144387503,0.0159640999284259
-0.0394,0.124301309759939,0.118118315478246,0.0175282081878504
-0.0392,0.125108065652946,0.120629688594168,0.0193510263501032
-0.039,0.125937830210728,0.123242531738757,0.0214253103494712
-0.0388,0.126790504996465,0.125953543345503,0.023742251858074
-0.0386,0.127665986353496,0.128759157391897,0.0262915267056978
-0.0384,0.12856416542153,0.131655549670614,0.029061353614245
-0.0382,0.129484928154068,0.134638644694404,0.0320385629296856
-0.038,0.130428155337022,0.137704123222211,0.035208674966013
-0.0378,0.131393722608537,0.140847430392541,0.03855598750943
-0.0376,0.132381500480007,0.144063784448668,0.042063671967259
-0.0374,0.133391354358288,0.147348186038839,0.0457138775853293
-0.0372,0.134423144569089,0.150695428073241,0.0494878431002614
-0.037,0.135476726381559,0.154100106118173,0.0533660151395428
-0.0368,0.136551950034041,0.157556629306519,0.0573281726329547
-0.0366,0.137648660761009,0.161059231742356,0.0613535564540879
-0.0364,0.13876669882117,0.16460198437634,0.065421003470769
-0.0362,0.139905899526724,0.168178807327278,0.0695090841483979
-0.036,0.141066093273789,0.171783482624226,0.0735962428208479
-0.0358,0.142247105573972,0.175409667342346,0.0776609397198332
-0.0356,0.143448757087089,0.179050907104751,0.081681793835751
-0.0354,0.144670863655012,0.182700649921632,0.0856377256711067
-0.0352,0.145913236336663,0.18635226033702,0.0895080989418099
-0.035,0.147175681444116,0.189999033852762,0.0932728602820211
-0.0348,0.148458000579826,0.193634211598489,0.0969126760148075
-0.0346,0.149759990674962,0.197250995215669,0.100409065063682
-0.0344,0.151081444028837,0.200842561923213,0.103744527099072
-0.0342,0.152422148349437,0.204402079731545,0.106902665038804
-0.034,0.153781886795027,0.20792272277157,0.109868301052738
-0.0338,0.155160438016838,0.211397686704555,0.11262758525843
-0.0336,0.15655757620281,0.214820204178613,0.115168096337142
-0.0334,0.157973071122404,0.218183560297228,0.117478933347205
-0.0332,0.159406688172444,0.221481108065063,0.119550798064545
-0.033,0.160858188424016,0.22470628377622,0.121376067237718
-0.0328,0.162327328670372,0.227852622310051,0.122948854206738
-0.0326,0.163813861475867,0.230913772299739,0.124265059400933
-0.0324,0.165317535225892,0.233883511138947,0.125322409300675
-0.0322,0.166838094177808,0.236755759792052,0.126120483520553
-0.032,0.168375278512855,0.239524597373828,0.126660729747099
-0.0318,0.169928824389044,0.242184275464727,0.126946466341892
-0.0316,0.171498463995002,0.244729232128421,0.126982872500402
-0.0314,0.173083925604768,0.247154105598761,0.126776965937683
-0.0312,0.174684933633527,0.249453747603916,0.126337568153544
-0.031,0.176301208694266,0.251623236296134,0.125675257411507
-0.0308,0.177932467655348,0.253657888756292,0.124802309647267
-0.0306,0.179578423698975,0.255553273043268,0.123732627602896
-0.0304,0.18123878638055,0.257305219759003,0.122481658562145
-0.0302,0.182913261688901,0.258909833101118,0.121066301139482
-0.03,0.184601552107373,0.260363501375968,0.119504801650265
-0.0298,0.186303356675765,0.261662906946095,0.117816640661361
-0.0296,0.188018371053092,0.262805035587197,0.116022410390001
-0.0294,0.189746287581179,0.263787185230962,0.114143683683231
-0.0292,0.191486795349047,0.264606974071349,0.112202875370642
-0.029,0.193239580258096,0.265262348013256,0.110223096838555
-0.0288,0.195004325088064,0.265751587443872,0.108228004724294
-0.0286,0.196780709563739,0.266073313308438,0.106241644674076
-0.0284,0.198568410422428,0.266226492473623,0.104288291147189
-0.0282,0.200367101482149,0.266210442363212,0.102392284282114
-0.028,0.202176453710538,0.266024834852385,0.100577864866943
-0.0278,0.203996135294462,0.265669699408428,0.0988690084765198
-0.0276,0.205825811710308,0.26514542546736,0.0972892598520849
-0.0274,0.207665145794949,0.26445276403759,0.0958615686057458
-0.0272,0.209513797817354,0.263592828523417,0.0946081273315875
-0.027,0.211371425550841,0.262567094762864,0.0935502131978447
-0.0268,0.213237684345945,0.261377400276062,0.0927080340801091
-0.0266,0.215112227203891,0.260025942722132,0.0921005802742019
-0.0264,0.216994704850654,0.258515277564249,0.0917454827991352
-0.0262,0.218884765811592,0.256848314944322,0.0916588792656976
-0.026,0.220782056486624,0.255028315770467,0.0918552882447822
-0.0258,0.222686221225952,0.253058887022216,0.0923474930218707
-0.0256,0.224596902406296,0.25094397628012,0.0931464355703591
-0.0254,0.226513740507636,0.248687865488176,0.0942611215169744
-0.0252,0.228436374190432,0.246295163959188,0.0956985368077129
-0.025,0.230364440373315,0.243770800634911,0.0974635767129412
-0.0248,0.232297574311226,0.241120015614488,0.0995589877359382
-0.0246,0.234235409673981,0.238348350966368,0.101985322910667
-0.0244,0.236177578625256,0.235461640840499,0.104740910892446
-0.0242,0.238123711901966,0.232466000899231,0.107821839159931
-0.024,0.240073438894013,0.229367817086861,0.11122195155892
-0.0238,0.242026387724402,0.22617373375936,0.114932860328596
-0.0236,0.243982185329693,0.222890641197223,0.118943972659318
-0.0234,0.245940457540776,0.219525662525882,0.123242531738757
-0.0232,0.247900829163948,0.216086140069457,0.127813672150414
-0.023,0.249862924062276,0.212579621164997,0.132640489396083
-0.0228,0.251826365237227,0.209013843465611,0.137704123222211
-0.0226,0.253790774910541,0.205396719762112,0.142983854339847
-0.0224,0.255755774606341,0.201736322353969,0.148457214039704
-0.0222,0.257720985233445,0.198040867001437,0.154100106118173
-0.022,0.259686027167873,0.194318696491771,0.159886940447691
-0.0218,0.261650520335525,0.190578263853383,0.165790777445995
-0.0216,0.26361408429501,0.186828115252683,0.171783482624226
-0.0214,0.265576338320615,0.183076872609163,0.177835890323903
-0.0212,0.267536901485379,0.179333215965006,0.183917975688069
-0.021,0.269495392744277,0.175605865646178,0.189999033852762
-0.0208,0.271451431017464,0.171903564252509,0.196047865291874
-0.0206,0.27340463527359,0.168235058514807,0.202032966201709
-0.0204,0.275354624613143,0.164609081057415,0.20792272277157
-0.0202,0.277301018351823,0.161034332105009,0.213685608153708
-0.02,0.279243436103901,0.157519461172618,0.219290380920219
-0.0198,0.281181497865572,0.154073048778079,0.22470628377622
-0.0196,0.283114824098263,0.150703588216155,0.229903241287973
-0.0194,0.285043035811879,0.147419467433579,0.23485205538172
-0.0192,0.286965754647982,0.144228951044172,0.239524597373828
-0.019,0.288882602962866,0.141140162523001,0.243893995305553
-0.0188,0.29079320391052,0.138161066618299,0.247934815376145
-0.0186,0.292697181525451,0.135299452019484,0.251623236296133
-0.0184,0.294594160805364,0.1325629143192,0.254937215418318
-0.0182,0.296483767793654,0.129958839306787,0.257856645546971
-0.018,0.298365629661721,0.127494386629956,0.260363501375968
-0.0178,0.300239374791063,0.125176473860802,0.262441974563525
-0.0176,0.302104632855143,0.123011761001461,0.26407859651479
-0.0174,0.303961034901008,0.121006635463954,0.265262348013256
-0.0172,0.305808213430635,0.119167197557749,0.26598475491743
-0.017,0.307645802482,0.117499246517646,0.266239969219993
-0.0168,0.309473437709825,0.116008267103486,0.266024834852385
-0.0166,0.311290756466021,0.11469941680203,0.265338937707659
-0.0164,0.313097397879768,0.113577513660182,0.264184639448329
-0.0162,0.31489300293725,0.112647024777416,0.262567094762864
-0.016,0.316677214560998,0.111912055483937,0.260494251834221
-0.0158,0.318449677688837,0.111376339229712,0.257976835885437
-0.0156,0.320210039352425,0.111043228208041,0.255028315770467
-0.0154,0.321957948755342,0.110915684735812,0.251664853682291
-0.0152,0.323693057350736,0.110996273411036,0.247905238154351
-0.015,0.325415018918498,0.111287154066627,0.243770800634911
-0.0148,0.327123489641937,0.111790075537753,0.239285316016226
-0.0146,0.328818128183965,0.112506370258351,0.23447488760102
-0.0144,0.330498595762738,0.113436949700692,0.229367817086861
-0.0142,0.332164556226772,0.114582300670096,0.223994460244115
-0.014,0.333815676129484,0.115942482465094,0.218387069054564
-0.0138,0.335451624803168,0.117517124911506,0.212579621164997
-0.0136,0.337072074432369,0.119305427277061,0.206607637592433
-0.0134,0.338676700126647,0.121306158071306,0.200507989694761
-0.0132,0.340265179992716,0.123517655733681,0.194318696491771
-0.013,0.34183719520593,0.125937830210728,0.188078713486561
-0.0128,0.343392430081116,0.12856416542153,0.181827714195514
-0.0126,0.344930572142721,0.131393722608537,0.175605865646178
-0.0124,0.34645131219427,0.134423144569089,0.169453599146083
-0.0122,0.347954344387107,0.137648660761009,0.163411377661442
-0.012,0.349439366288417,0.141066093273789,0.157519461172618
-0.0118,0.350906078948495,0.144670863655012,0.151817671392978
-0.0116,0.352354186967264,0.148458000579826,0.14634515724907
-0.0114,0.353783398560016,0.152422148349437,0.141140162523001
-0.0112,0.355193425622367,0.15655757620281,0.136239797052229
-0.011,0.356583983794397,0.160858188424016,0.131679812867863
-0.0108,0.357954792523986,0.165317535225892,0.127494386629956
-0.0106,0.359305575129302,0.169928824389044,0.123715909687331
-0.0104,0.360636058860446,0.174684933633527,0.120374787050315
-0.0102,0.361945974960235,0.179578423698975,0.117499246517646
-0.01,0.363235058724105,0.184601552107373,0.115115159143951
-0.0098,0.364503049559119,0.189746287581179,0.113245872171913
-0.0096,0.36574969104208,0.195004325088064,0.111912055483937
-0.00940000000000001,0.366974730976713,0.200367101482149,0.111131562552119
-0.0092,0.368177921449923,0.205825811710308,0.110919306783124
-0.00900000000000001,0.369359018887103,0.211371425550841,0.111287154066627
-0.0088,0.370517784106488,0.216994704850654,0.112243832242836
-0.0086,0.371653982372535,0.222686221225952,0.113794858106772
-0.0084,0.372767383448318,0.228436374190432,0.115942482465094
-0.0082,0.37385776164693,0.234235409673981,0.118685653655876
-0.00800000000000001,0.374924895881877,0.240073438894013,0.122019999833538
-0.0078,0.375968569716452,0.245940457540776,0.125937830210728
-0.0076,0.376988571412077,0.251826365237227,0.130428155337022
-0.0074,0.377984693975604,0.257720985233445,0.135476726381558
-0.0072,0.37895673520556,0.26361408429501,0.141066093273789
-0.00700000000000001,0.379904497737331,0.269495392744277,0.147175681444115
-0.0068,0.38082778908727,0.275354624613143,0.153781886795027
-0.00659999999999999,0.381726421695717,0.281181497865573,0.160858188424016
-0.0064,0.382600212968928,0.286965754647982,0.168375278512855
-0.0062,0.383448985319899,0.292697181525451,0.176301208694267
-0.00600000000000001,0.384272566208066,0.298365629661721,0.184601552107373
-0.0058,0.385070788177897,0.303961034901008,0.193239580258097
-0.00560000000000001,0.385843488896338,0.309473437709825,0.202176453710538
-0.0054,0.386590511189122,0.31489300293725,0.211371425550841
-0.0052,0.387311703075928,0.320210039352425,0.220782056486625
-0.005,0.38800691780438,0.325415018918497,0.230364440373315
-0.0048,0.388676013882885,0.330498595762739,0.240073438894013
-0.00460000000000001,0.389318855112285,0.335451624803168,0.249862924062276
-0.0044,0.38993531061634,0.340265179992716,0.259686027167874
-0.0042,0.39052525487102,0.344930572142721,0.269495392744278
-0.004,0.391088567732589,0.349439366288417,0.279243436103901
-0.0038,0.391625134464508,0.353783398560017,0.288882602962866
-0.00360000000000001,0.392134845763111,0.357954792523986,0.298365629661721
-0.0034,0.392617597782077,0.361945974960235,0.307645802482
-0.00319999999999999,0.393073292155677,0.36574969104208,0.316677214560998
-0.003,0.393501836020797,0.369359018887103,0.325415018918497
-0.0028,0.393903142037734,0.372767383448318,0.333815676129484
-0.00260000000000001,0.394277128409747,0.375968569716452,0.34183719520593
-0.0024,0.39462371890138,0.37895673520556,0.349439366288417
-0.00220000000000001,0.394942842855529,0.381726421695717,0.356583983794397
-0.002,0.395234435209266,0.384272566208066,0.363235058724105
-0.0018,0.395498436508414,0.386590511189122,0.369359018887103
-0.0016,0.39573479292086,0.388676013882885,0.374924895881876
-0.0014,0.395943456248611,0.39052525487102,0.379904497737331
-0.00120000000000001,0.396124383938592,0.392134845763111,0.384272566208065
-0.001,0.396277539092178,0.393501836020797,0.38800691780438
-0.000799999999999995,0.396402890473454,0.39462371890138,0.391088567732589
-0.000600000000000003,0.396500412516217,0.395498436508414,0.393501836020797
-0.000399999999999998,0.396570085329702,0.396124383938592,0.395234435209266
-0.000200000000000006,0.396611894703033,0.396500412516217,0.396277539092178
0,0.396625832108414,0.396625832108414,0.396625832108414
0.000200000000000006,0.396611894703033,0.396500412516217,0.396277539092178
0.000399999999999998,0.396570085329702,0.396124383938592,0.395234435209266
0.000600000000000003,0.396500412516217,0.395498436508414,0.393501836020797
0.000799999999999995,0.396402890473454,0.39462371890138,0.391088567732589
0.001,0.396277539092178,0.393501836020797,0.38800691780438
0.00120000000000001,0.396124383938592,0.392134845763111,0.384272566208065
0.0014,0.395943456248611,0.39052525487102,0.379904497737331
0.0016,0.39573479292086,0.388676013882885,0.374924895881876
0.0018,0.395498436508414,0.386590511189122,0.369359018887103
0.002,0.395234435209266,0.384272566208066,0.363235058724105
0.00220000000000001,0.394942842855529,0.381726421695717,0.356583983794397
0.0024,0.39462371890138,0.37895673520556,0.349439366288417
0.00260000000000001,0.394277128409747,0.375968569716452,0.34183719520593
0.0028,0.393903142037734,0.372767383448318,0.333815676129484
0.003,0.393501836020797,0.369359018887103,0.325415018918497
0.00319999999999999,0.393073292155677,0.36574969104208,0.316677214560998
0.0034,0.392617597782077,0.361945974960235,0.307645802482
0.00360000000000001,0.392134845763111,0.357954792523986,0.298365629661721
0.0038,0.391625134464508,0.353783398560017,0.288882602962866
0.004,0.391088567732589,0.349439366288417,0.279243436103901
0.0042,0.39052525487102,0.344930572142721,0.269495392744278
0.0044,0.38993531061634,0.340265179992716,0.259686027167874
0.00460000000000001,0.389318855112285,0.335451624803168,0.249862924062276
0.0048,0.388676013882885,0.330498595762739,0.240073438894013
0.005,0.38800691780438,0.325415018918497,0.230364440373315
0.0052,0.387311703075928,0.320210039352425,0.220782056486625
0.0054,0.386590511189122,0.31489300293725,0.211371425550841
0.00560000000000001,0.385843488896338,0.309473437709825,0.202176453710538
0.0058,0.385070788177897,0.303961034901008,0.193239580258097
0.00600000000000001,0.384272566208066,0.298365629661721,0.184601552107373
0.0062,0.383448985319899,0.292697181525451,0.176301208694267
0.0064,0.382600212968928,0.286965754647982,0.168375278512855
0.00659999999999999,0.381726421695717,0.281181497865573,0.160858188424016
0.0068,0.38082778908727,0.275354624613143,0.153781886795027
0.00700000000000001,0.379904497737331,0.269495392744277,0.147175681444115
0.0072,0.37895673520556,0.26361408429501,0.141066093273789
0.0074,0.377984693975604,0.257720985233445,0.135476726381558
0.0076,0.376988571412077,0.251826365237227,0.130428155337022
0.0078,0.375968569716452,0.245940457540776,0.125937830210728
0.00800000000000001,0.374924895881877,0.240073438894013,0.122019999833538
0.0082,0.37385776164693,0.234235409673981,0.118685653655876
0.0084,0.372767383448318,0.228436374190432,0.115942482465094
0.0086,0.371653982372535,0.222686221225952,0.113794858106772
0.0088,0.370517784106488,0.216994704850654,0.112243832242836
0.00900000000000001,0.369359018887103,0.211371425550841,0.111287154066627
0.0092,0.368177921449923,0.205825811710308,0.110919306783124
0.00940000000000001,0.366974730976713,0.200367101482149,0.111131562552119
0.0096,0.36574969104208,0.195004325088064,0.111912055483937
0.0098,0.364503049559119,0.189746287581179,0.113245872171913
0.01,0.363235058724105,0.184601552107373,0.115115159143951
0.0102,0.361945974960235,0.179578423698975,0.117499246517646
0.0104,0.360636058860446,0.174684933633527,0.120374787050315
0.0106,0.359305575129302,0.169928824389044,0.123715909687331
0.0108,0.357954792523986,0.165317535225892,0.127494386629956
0.011,0.356583983794397,0.160858188424016,0.131679812867863
0.0112,0.355193425622367,0.15655757620281,0.136239797052229
0.0114,0.353783398560016,0.152422148349437,0.141140162523001
0.0116,0.352354186967264,0.148458000579826,0.14634515724907
0.0118,0.350906078948495,0.144670863655012,0.151817671392978
0.012,0.349439366288417,0.141066093273789,0.157519461172618
0.0122,0.347954344387107,0.137648660761009,0.163411377661442
0.0124,0.34645131219427,0.134423144569089,0.169453599146083
0.0126,0.344930572142721,0.131393722608537,0.175605865646178
0.0128,0.343392430081116,0.12856416542153,0.181827714195514
0.013,0.34183719520593,0.125937830210728,0.188078713486561
0.0132,0.340265179992716,0.123517655733681,0.194318696491771
0.0134,0.338676700126647,0.121306158071306,0.200507989694761
0.0136,0.337072074432369,0.119305427277061,0.206607637592433
0.0138,0.335451624803168,0.117517124911506,0.212579621164997
0.014,0.333815676129484,0.115942482465094,0.218387069054564
0.0142,0.332164556226772,0.114582300670096,0.223994460244115
0.0144,0.330498595762738,0.113436949700692,0.229367817086861
0.0146,0.328818128183965,0.112506370258351,0.23447488760102
0.0148,0.327123489641937,0.111790075537753,0.239285316016226
0.015,0.325415018918498,0.111287154066627,0.243770800634911
0.0152,0.323693057350736,0.110996273411036,0.247905238154351
0.0154,0.321957948755342,0.110915684735812,0.251664853682291
0.0156,0.320210039352425,0.111043228208041,0.255028315770467
0.0158,0.318449677688837,0.111376339229712,0.257976835885437
0.016,0.316677214560998,0.111912055483937,0.260494251834221
0.0162,0.31489300293725,0.112647024777416,0.262567094762864
0.0164,0.313097397879768,0.113577513660182,0.264184639448329
0.0166,0.311290756466021,0.11469941680203,0.265338937707659
0.0168,0.309473437709825,0.116008267103486,0.266024834852385
0.017,0.307645802482,0.117499246517646,0.266239969219993
0.0172,0.305808213430635,0.119167197557749,0.26598475491743
0.0174,0.303961034901008,0.121006635463954,0.265262348013256
0.0176,0.302104632855143,0.123011761001461,0.26407859651479
0.0178,0.300239374791063,0.125176473860802,0.262441974563525
0.018,0.298365629661721,0.127494386629956,0.260363501375968
0.0182,0.296483767793654,0.129958839306787,0.257856645546971
0.0184,0.294594160805364,0.1325629143192,0.254937215418318
0.0186,0.292697181525451,0.135299452019484,0.251623236296133
0.0188,0.29079320391052,0.138161066618299,0.247934815376145
0.019,0.288882602962866,0.141140162523001,0.243893995305553
0.0192,0.286965754647982,0.144228951044172,0.239524597373828
0.0194,0.285043035811879,0.147419467433579,0.23485205538172
0.0196,0.283114824098263,0.150703588216155,0.229903241287973
0.0198,0.281181497865572,0.154073048778079,0.22470628377622
0.02,0.279243436103901,0.157519461172618,0.219290380920219
0.0202,0.277301018351823,0.161034332105009,0.213685608153708
0.0204,0.275354624613143,0.164609081057415,0.20792272277157
0.0206,0.27340463527359,0.168235058514807,0.202032966201709
0.0208,0.271451431017464,0.171903564252509,0.196047865291874
0.021,0.269495392744277,0.175605865646178,0.189999033852762
0.0212,0.267536901485379,0.179333215965006,0.183917975688069
0.0214,0.265576338320615,0.183076872609163,0.177835890323903
0.0216,0.26361408429501,0.186828115252683,0.171783482624226
0.0218,0.261650520335525,0.190578263853383,0.165790777445995
0.022,0.259686027167873,0.194318696491771,0.159886940447691
0.0222,0.257720985233445,0.198040867001437,0.154100106118173
0.0224,0.255755774606341,0.201736322353969,0.148457214039704
0.0226,0.253790774910541,0.205396719762112,0.142983854339847
0.0228,0.251826365237227,0.209013843465611,0.137704123222211
0.023,0.249862924062276,0.212579621164997,0.132640489396083
0.0232,0.247900829163948,0.216086140069457,0.127813672150414
0.0234,0.245940457540776,0.219525662525882,0.123242531738757
0.0236,0.243982185329693,0.222890641197223,0.118943972659318
0.0238,0.242026387724402,0.22617373375936,0.114932860328596
0.024,0.240073438894013,0.229367817086861,0.11122195155892
0.0242,0.238123711901966,0.232466000899231,0.107821839159931
0.0244,0.236177578625256,0.235461640840499,0.104740910892446
0.0246,0.234235409673981,0.238348350966368,0.101985322910667
0.0248,0.232297574311226,0.241120015614488,0.0995589877359382
0.025,0.230364440373315,0.243770800634911,0.0974635767129412
0.0252,0.228436374190432,0.246295163959188,0.0956985368077129
0.0254,0.226513740507636,0.248687865488176,0.0942611215169744
0.0256,0.224596902406296,0.25094397628012,0.0931464355703591
0.0258,0.222686221225952,0.253058887022216,0.0923474930218707
0.026,0.220782056486624,0.255028315770467,0.0918552882447822
0.0262,0.218884765811592,0.256848314944322,0.0916588792656976
0.0264,0.216994704850654,0.258515277564249,0.0917454827991352
0.0266,0.215112227203891,0.260025942722132,0.0921005802742019
0.0268,0.213237684345945,0.261377400276062,0.0927080340801091
0.027,0.211371425550841,0.262567094762864,0.0935502131978447
0.0272,0.209513797817354,0.263592828523417,0.0946081273315875
0.0274,0.207665145794949,0.26445276403759,0.0958615686057458
0.0276,0.205825811710308,0.26514542546736,0.0972892598520849
0.0278,0.203996135294462,0.265669699408428,0.0988690084765198
0.028,0.202176453710538,0.266024834852385,0.100577864866943
0.0282,0.200367101482149,0.266210442363212,0.102392284282114
0.0284,0.198568410422428,0.266226492473623,0.104288291147189
0.0286,0.196780709563739,0.266073313308438,0.106241644674076
0.0288,0.195004325088064,0.265751587443872,0.108228004724294
0.029,0.193239580258096,0.265262348013256,0.110223096838555
0.0292,0.191486795349047,0.264606974071349,0.112202875370642
0.0294,0.189746287581179,0.263787185230962,0.114143683683231
0.0296,0.188018371053092,0.262805035587197,0.116022410390001
0.0298,0.186303356675765,0.261662906946095,0.117816640661361
0.03,0.184601552107373,0.260363501375968,0.119504801650265
0.0302,0.182913261688901,0.258909833101118,0.121066301139482
0.0304,0.18123878638055,0.257305219759003,0.122481658562145
0.0306,0.179578423698975,0.255553273043268,0.123732627602896
0.0308,0.177932467655348,0.253657888756292,0.124802309647267
0.031,0.176301208694266,0.251623236296134,0.125675257411507
0.0312,0.174684933633527,0.249453747603916,0.126337568153544
0.0314,0.173083925604768,0.247154105598761,0.126776965937683
0.0316,0.171498463995002,0.244729232128421,0.126982872500402
0.0318,0.169928824389044,0.242184275464727,0.126946466341892
0.032,0.168375278512855,0.239524597373828,0.126660729747099
0.0322,0.166838094177808,0.236755759792052,0.126120483520553
0.0324,0.165317535225892,0.233883511138947,0.125322409300675
0.0326,0.163813861475867,0.230913772299739,0.124265059400933
0.0328,0.162327328670372,0.227852622310051,0.122948854206738
0.033,0.160858188424016,0.22470628377622,0.121376067237718
0.0332,0.159406688172444,0.221481108065063,0.119550798064545
0.0334,0.157973071122404,0.218183560297228,0.117478933347205
0.0336,0.15655757620281,0.214820204178613,0.115168096337142
0.0338,0.155160438016838,0.211397686704555,0.11262758525843
0.034,0.153781886795027,0.20792272277157,0.109868301052738
0.0342,0.152422148349437,0.204402079731545,0.106902665038804
0.0344,0.151081444028837,0.200842561923213,0.103744527099072
0.0346,0.149759990674962,0.197250995215669,0.100409065063682
0.0348,0.148458000579826,0.193634211598489,0.0969126760148075
0.035,0.147175681444116,0.189999033852762,0.0932728602820211
0.0352,0.145913236336663,0.18635226033702,0.0895080989418099
0.0354,0.144670863655012,0.182700649921632,0.0856377256711067
0.0356,0.143448757087089,0.179050907104751,0.081681793835751
0.0358,0.142247105573972,0.175409667342346,0.0776609397198332
0.036,0.141066093273789,0.171783482624226,0.0735962428208479
0.0362,0.139905899526724,0.168178807327278,0.0695090841483979
0.0364,0.13876669882117,0.16460198437634,0.065421003470769
0.0366,0.137648660761009,0.161059231742356,0.0613535564540879
0.0368,0.136551950034041,0.157556629306519,0.0573281726329547
0.037,0.135476726381559,0.154100106118173,0.0533660151395428
0.0372,0.134423144569089,0.150695428073241,0.0494878431002614
0.0374,0.133391354358288,0.147348186038839,0.0457138775853293
0.0376,0.132381500480007,0.144063784448668,0.042063671967259
0.0378,0.131393722608537,0.140847430392541,0.03855598750943
0.038,0.130428155337022,0.137704123222211,0.035208674966013
0.0382,0.129484928154068,0.134638644694404,0.0320385629296856
0.0384,0.12856416542153,0.131655549670614,0.029061353614245
0.0386,0.127665986353496,0.128759157391897,0.0262915267056978
0.0388,0.126790504996465,0.125953543345503,0.023742251858074
0.039,0.125937830210728,0.123242531738757,0.0214253103494712
0.0392,0.125108065652946,0.120629688594168,0.0193510263501032
0.0394,0.124301309759939,0.118118315478246,0.0175282081878504
0.0396,0.123517655733681,0.11571144387503,0.0159640999284259
0.0398,0.122757191527508,0.113411830213799,0.0146643435172531
0.04,0.122019999833538,0.11122195155892,0.0136329516589655
0.0402,0.121306158071306,0.109144001968211,0.0128722915385579
0.0404,0.120615738377616,0.107179889524686,0.0123830794161289
0.0406,0.119948807597611,0.105331234044959,0.0121643860553164
0.0408,0.119305427277061,0.103599365466036,0.01221365287443
0.041,0.118685653655876,0.101985322910667,0.0125267186393747
0.0412,0.118089537662828,0.10048985442987,0.0130978564492044
0.0414,0.117517124911506,0.0991134174197266,0.0139198206989715
0.0416,0.116968455697483,0.0978561797079638,0.0149839036408808
0.0418,0.116443564996704,0.0967180213043911,0.016280001104011
0.042,0.115942482465094,0.0956985368077128,0.0177966868754211
0.0422,0.115465232439385,0.0947970384598001,0.0195212951916704
0.0424,0.115011833939157,0.0940125598370486,0.0214400107399789
0.0426,0.114582300670096,0.0933438601670377,0.0235379655227492
0.0428,0.114176641028461,0.0927894292573257,0.0257993418982291
0.043,0.113794858106772,0.0923474930218707,0.0282074810739678
0.0432,0.113436949700692,0.0920160195892584,0.0307449962986035
0.0434,0.113102908317125,0.0917927259756551,0.0333938899716032
0.0436,0.112792721183518,0.0916750853041823,0.0361356738699959
0.0438,0.112506370258351,0.0916603345512334,0.0389514916759835
0.044,0.112243832242836,0.0917454827991352,0.0418222429796802
0.0442,0.112005078593799,0.0919273199734747,0.0447287079271075
0.0444,0.111790075537753,0.0922024260424047,0.0476516716850001
0.0446,0.111598784086155,0.0925671806542692,0.0505720479008622
0.0448,0.11143116005184,0.0930177731889949,0.0534710003490296
0.045,0.111287154066627,0.0935502131978447,0.0563300619710733
0.0452,0.1111667116001,0.0941603412053536,0.0591312505416159
0.0454,0.111069772979542,0.0948438398465453,0.061857180218322
0.0456,0.110996273411036,0.0955962453118773,0.0644911682672488
0.0458,0.110946143001709,0.0964129590717733,0.0670173362916841
0.046,0.110919306783124,0.0972892598520849,0.0694207053337461
0.0462,0.110915684735812,0.0982203158313717,0.0716872842631059
0.0464,0.11093519181493,0.0992011970305057,0.073804150915888
0.0466,0.110977737977046,0.100226887864797,0.0757595254987352
0.0468,0.111043228208041,0.10129229982859,0.0775428358278712
0.047,0.111131562552119,0.102392284282114,0.0791447740303359
0.0472,0.111242636141918,0.10352164531026,0.0805573443940313
0.0474,0.111376339229712,0.104675152622945,0.0817739021143677
0.0476,0.111532557219701,0.105847554466734,0.0827891827477658
0.0478,0.111711170701373,0.107033590517528,0.083599322245566
0.048,0.111912055483937,0.108228004724294,0.0842018675056504
0.0482,0.112135082631807,0.10942555807405,0.0845957774428372
0.0484,0.112380118501142,0.110621041248661,0.084781414642439
0.0486,0.112647024777416,0.111809287144346,0.0847605277238804
0.0488,0.112935658514027,0.112985183225291,0.0845362246025158
0.049,0.113245872171913,0.114143683683231,0.0841129368973862
0.0492,0.113577513660182,0.115279821375473,0.0834963757902166
0.0494,0.113930426377745,0.116388719514452,0.0826934796960992
0.0496,0.11430444925592,0.117465603082619,0.0817123541586918
0.0498,0.11469941680203,0.118505809947211,0.0805622044320472
0.05,0.115115159143951,0.119504801650265,0.079253261257059
0.0502,0.115551502075621,0.12045817385011,0.0777967003826946
0.0504,0.116008267103486,0.121361666391473,0.0762045564204015
0.0506,0.116485271493876,0.122211172982326,0.0744896316541162
0.0508,0.116982328321301,0.123002750456592,0.0726654004579401
0.051,0.117499246517646,0.123732627602896,0.0707459099986354
0.0512,0.118035830922264,0.124397213540656,0.068745677920467
0.0514,0.118591882332944,0.124993105625928,0.0666795877254814
0.0516,0.119167197557748,0.125517096870613,0.0645627825729912
0.0518,0.1197615694677,0.125966182859836,0.0624105582277806
0.052,0.120374787050315,0.126337568153544,0.0602382558873523
0.0522,0.121006635463954,0.126628672159646,0.0580611556144246
0.0524,0.121656896092996,0.126837134467291,0.0558943710919247
0.0526,0.1223253466038,0.126960819630226,0.0537527464039791
0.0528,0.123011761001461,0.126997821391467,0.0516507555280164
0.053,0.123715909687331,0.126946466341892,0.0496024052002074
0.0532,0.124437559517297,0.126805317006715,0.0476211417892654
0.0534,0.125176473860802,0.126573174355156,0.0457197627823067
0.0536,0.12593241266059,0.126249079730011,0.0439103334512866
0.0538,0.126705132493167,0.125832316195193,0.0422041092297104
0.054,0.127494386629956,0.125322409300675,0.0406114642871819
0.0542,0.128299925099133,0.12471912726566,0.0391418267441774
0.0544,0.129121494748129,0.124022480582156,0.0378036209215477
0.0546,0.129958839306787,0.123232721042457,0.0366042169690065
0.0548,0.130811699451148,0.122350340195423,0.0355498881645804
0.055,0.131679812867863,0.121376067237718,0.0346457761230811
0.0552,0.1325629143192,0.120310866347502,0.0338958640964446
0.0554,0.133460735708647,0.119155933469335,0.0333029584926793
0.0556,0.134373006147079,0.117912692560307,0.0328686786835319
0.0558,0.135299452019484,0.116582791308634,0.0325934551142237
0.056,0.136239797052229,0.115168096337142,0.0324765356720974
0.0562,0.137193762380841,0.113670687905241,0.032516000215135
0.0564,0.1381610666183,0.11209285412409,0.0327087831064328
0.0566,0.139141425923818,0.110437084700752,0.0330507035472119
0.0568,0.14013455407209,0.108706064228169,0.0335365034491622
0.057,0.141140162523001,0.106902665038805,0.034159892537191
0.0572,0.142157960491766,0.105029939640717,0.0349136003263244
0.0574,0.143187655019497,0.103091112755778,0.0357894345718588
0.0576,0.144228951044172,0.101089572980568,0.0367783457502099
0.0578,0.145281551471984,0.0990288640912879,0.0378704970894925
0.058,0.14634515724907,0.0969126760148075,0.0390553396339324
0.0582,0.147419467433579,0.0947448354886142,0.040321691795001
0.0584,0.148504179268087,0.0925292964331091,0.0416578228148278
0.0586,0.149598988252315,0.0902701300602503,0.0430515395441834
0.0588,0.150703588216155,0.0879715147430777,0.0444902759182508
0.059,0.151817671392978,0.0856377256711067,0.0459611844986256
0.0592,0.152940928493196,0.0832731243169904,0.0474512294395895
0.0594,0.154073048778079,0.0808821477401753,0.0489472802307233
0.0596,0.155213720133798,0.0784692977535651,0.0504362055663903
0.0598,0.156362629145672,0.0760391299794172,0.0519049666955025
0.06,0.157519461172618,0.0735962428208479,0.0533407096122572
0.0602,0.158683900421762,0.0711452663754164,0.0547308554601007
0.0604,0.159855630023221,0.0686908513172802,0.0560631885369635
0.0606,0.161034332105009,0.066237657774383,0.0573259413096638
0.0608,0.162219687868076,0.0637903442270349,0.0585078758691615
0.061,0.163411377661442,0.0613535564540881,0.0595983612858504
0.0612,0.164609081057416,0.0589319165526876,0.060587446355131
0.0614,0.165812476926886,0.0565300120573001,0.0614659272578451
0.0616,0.167021243514656,0.0541523851833743,0.0622254096975512
0.0618,0.168235058514807,0.0518035222205996,0.0628583651167963
0.062,0.169453599146083,0.0494878431002612,0.0633581806372039
0.0622,0.170676542227263,0.047209691160683,0.0637192024130542
0.0624,0.171903564252509,0.0449733231341838,0.0639367721347653
0.0626,0.173134341466684,0.0427828993783455,0.0640072564669482
0.0628,0.174368549940596,0.0406424743737267,0.0639280692552005
0.063,0.175605865646178,0.03855598750943,0.0636976863861445
0.0632,0.176845964531566,0.0365272541771619,0.0633156532360881
0.0634,0.178088522596068,0.0345599571936097,0.0627825846947203
0.0636,0.179333215965006,0.0326576385701012,0.0621001578011184
0.0638,0.180579720964404,0.0308236916476117,0.0612710970796792
0.064,0.181827714195514,0.0290613536142452,0.0602991527130648
0.0642,0.183076872609163,0.0273736984213367,0.0591890717375345
0.0644,0.184326873579894,0.0257636301133158,0.0579465624928011
0.0646,0.185577394979893,0.0242338765854254,0.0565782526034871
0.0648,0.186828115252683,0.0227869837823206,0.0550916408120712
0.065,0.188078713486561,0.0214253103494712,0.053495043023628
0.0652,0.18932886948777,0.0201510227481734,0.0517975329604048
0.0654,0.190578263853383,0.0189660908438236,0.050008877859115
0.0656,0.191826578043883,0.0178722839759573,0.0481394696755241
0.0658,0.193073494455428,0.0168711675173659,0.0462002522892785
0.066,0.194318696491771,0.0159640999284259,0.0442026452267798
0.0662,0.195561868635831,0.0151522303115624,0.0421584644411064
0.0664,0.196802696520897,0.0144364964695714,0.0400798407053963
0.0666,0.198040867001437,0.0138176234703088,0.0379791361896282
0.0668,0.199276068223511,0.0132961227190432,0.0358688598003066
0.067,0.200507989694761,0.0128722915385579,0.0337615818681088
0.0672,0.201736322353969,0.0125462132558818,0.0316698487701057
0.0674,0.202960758640157,0.0123177577933284,0.0296060980706774
0.0676,0.204180992561227,0.0121865827603366,0.0275825747588077
0.0678,0.205396719762112,0.0121521350414268,0.0256112491490763
0.068,0.206607637592433,0.01221365287443,0.0237037369994773
0.0682,0.207813445173638,0.012370168412002,0.0218712223813164
0.0684,0.209013843465611,0.0126205107583181,0.0201243838149656
0.0686,0.210208535332741,0.0129633094717443,0.0184733241604126
0.0688,0.211397225609423,0.0133969985232107,0.0169275047234563
0.069,0.212579621164997,0.0139198206989715,0.015495684007322
0.0692,0.21375543096808,0.0145298324354244,0.0141858615056079
0.0694,0.214924366150308,0.0152249090726849,0.0130052268960672
0.0696,0.216086140069457,0.0160027505126679,0.0119601149560619
0.0698,0.217240468371922,0.0168608872665249,0.0110559664798381
0.07,0.218387069054565,0.0177966868754211,0.0102972954353877
0.0702,0.219525662525882,0.0188073606878104,0.00968766255484992
0.0704,0.220655971666518,0.0198899709755891,0.00922965550749325
0.0706,0.221777721889073,0.0210414383707736,0.00892487575859919
0.0708,0.222890641197224,0.0222585496036549,0.00877393217137749
0.071,0.223994460244115,0.0235379655227492,0.0087764413626793
0.0712,0.225088912390039,0.0248762293762668,0.00893103477706907
0.0714,0.22617373375936,0.0262697753342851,0.00923537239807885
0.0716,0.227248663296698,0.027714937230319,0.00968616297050773
0.0718,0.228313442822337,0.0292079575005522,0.0102791905637541
0.072,0.229367817086861,0.0307449962986035,0.0110093472636643
0.0722,0.230411533825002,0.0323221407633803,0.0118706717395474
0.0724,0.231444343808679,0.0339354144172949,0.0128563933940898
0.0726,0.232466000899231,0.0355807866719025,0.0139589817671913
0.0728,0.233476262098824,0.0372541824178582,0.0151702008304487
0.073,0.23447488760102,0.0389514916759835,0.0164811677773748
0.0732,0.235461640840499,0.0406685792861813,0.0178824158856613
0.0734,0.236436288541931,0.0424012946109471,0.019363961002042
0.0736,0.237398600767968,0.0441454812302799,0.0209153711777769
0.0738,0.238348350966368,0.04589698660492,0.0225258389635674
0.074,0.239285316016226,0.0476516716850002,0.0241842558569636
0.0742,0.240209276273311,0.0494054204414357,0.0258792883831251
0.0744,0.241120015614489,0.0511541492976469,0.0275994552811994
0.0746,0.242017321481231,0.0528938164395408,0.029333205263653
0.0748,0.242900984922205,0.0546204309820647,0.0310689948146194
0.075,0.243770800634911,0.0563300619710733,0.0327953654957326
0.0752,0.2446265670064,0.0580188471997343,0.0345010202339349
0.0754,0.245468086153015,0.0596830018192293,0.036174898075349
0.0756,0.246295163959188,0.0613188267240793,0.0378062469023906
0.0758,0.247107610115266,0.0629227166930494,0.0393846936277625
0.076,0.247905238154351,0.0644911682672488,0.0409003113986922
0.0762,0.248687865488176,0.0660207873477496,0.0423436833676036
0.0764,0.249455313441968,0.067508296495796,0.0437059626111642
0.0766,0.250207407288332,0.0689505419194493,0.0449789278081486
0.0768,0.25094397628012,0.0703445001313492,0.046155034317599
0.077,0.251664853682291,0.0716872842631059,0.0472274603320913
0.0772,0.252369876802759,0.0729761500227388,0.0481901478163441
0.0774,0.253058887022216,0.074208501282477,0.0490378379786246
0.0776,0.253731729822919,0.0753818952851851,0.0497661010611985
0.0778,0.254388254816457,0.0764940474586399,0.0503713602761312
0.078,0.255028315770467,0.0775428358278709,0.0508509097538189
0.0782,0.255651770634314,0.0785263050167824,0.0512029264134028
0.0784,0.256258481563716,0.0794426698312987,0.0514264757064265
0.0786,0.256848314944322,0.0802903184173172,0.0515215112274355
0.0788,0.257421141414228,0.0810678149877953,0.0514888682273917
0.079,0.257976835885437,0.0817739021143677,0.0513302511075118
0.0792,0.258515277564249,0.0824075025799471,0.0510482150121361
0.0794,0.259036349970591,0.0829677207898412,0.0506461416792236
0.0796,0.259539940956264,0.0834538437399885,0.0501282097457838
0.0798,0.260025942722132,0.0838653415419851,0.0494993597427248
0.08,0.260494251834221,0.0842018675056504,0.048765254048978
0.0802,0.260944769238747,0.0844632577809353,0.0479322321081291
0.0804,0.261377400276062,0.0846495305620358,0.0470072612418952
0.0806,0.261792054693519,0.0847608848576198,0.0459978834234643
0.0808,0.262188646657251,0.0847976988320955,0.0449121583997564
0.081,0.262567094762864,0.0847605277238804,0.0437586035748997
0.0812,0.262927322045054,0.0846501013476095,0.0425461310875185
0.0814,0.263269255986122,0.0844673211882059,0.0412839825316461
0.0816,0.263592828523417,0.0842132570956907,0.0399816617851251
0.0818,0.263897976055685,0.0838891435905289,0.0386488664201423
0.082,0.264184639448329,0.0834963757902166,0.0372954181780126
0.0822,0.26445276403759,0.0830365049686808,0.0359311929944403
0.0824,0.264702299633637,0.0825112337609048,0.0345660510622266
0.0826,0.264933200522573,0.0819224110259977,0.033209767415779
0.0828,0.26514542546736,0.0812720263826995,0.0318719635158347
0.083,0.265338937707659,0.0805622044320472,0.0305620403036008
0.0832,0.265513704958593,0.0797951986826226,0.029289113181107
0.0834,0.265669699408428,0.0789733851944615,0.0280619493590723
0.0836,0.26580689771518,0.0780992559583178,0.0268889079951149
0.0838,0.265925281002149,0.0771754120275464,0.0257778835238342
0.084,0.266024834852385,0.0762045564204014,0.0247362525563162
0.0842,0.266105549302075,0.075189486811026,0.0237708247001452
0.0844,0.266167418832882,0.0741330880278487,0.0228877976222255
0.0846,0.266210442363212,0.0730383243784931,0.022092716645848
0.0848,0.266234623238424,0.0719082318206476,0.0213904391406949
0.085,0.266239969219993,0.0707459099986354,0.0207851039300888
0.0852,0.266226492473623,0.0695545141656783,0.0202801059040165
0.0854,0.266194209556309,0.0683372470120308,0.0198780759895363
0.0856,0.26614314140237,0.0670973504193195,0.0195808665923688
0.0858,0.266073313308438,0.0658380971615125,0.0193895425850504
0.086,0.265984754917429,0.0645627825729912,0.0193043778782511
0.0862,0.26587750020148,0.0632747162041956,0.0193248575729959
0.0864,0.265751587443872,0.0619772134852607,0.019449685652861
0.0866,0.265607059219948,0.0606735874179583,0.0196767981369869
0.0868,0.265443962377015,0.0593671403161083,0.0200033815772452
0.087,0.265262348013257,0.0580611556144246,0.0204258967463521
0.0872,0.265062271455647,0.056758889765516,0.0209401073283975
0.0874,0.264843792236886,0.055463564244461,0.0215411133893898
0.0876,0.264606974071349,0.0541783576800453,0.0222233893732272
0.0878,0.264351884830076,0.0529063981313576,0.0229808263382183
0.088,0.26407859651479,0.0516507555280164,0.0238067781210846
0.0882,0.263787185230962,0.0504144342918227,0.0246941110894671
0.0884,0.263477731159938,0.0492003661571256,0.0256352571205139
0.0886,0.263150318530116,0.0480114032066317,0.0266222694222684
0.0888,0.262805035587197,0.0468503111387959,0.0276468807964789
0.089,0.262441974563525,0.0457197627823067,0.0287005639261867
0.0892,0.262061231646499,0.0446223318725082,0.0297745932591407
0.0894,0.261662906946095,0.0435604871039105,0.0308601080487998
0.0896,0.261247104461491,0.0425365864722022,0.0319481761084512
0.0898,0.260813932046805,0.0415528719184252,0.0330298578308665
0.09,0.260363501375968,0.0406114642871819,0.0340962700258932
0.0902,0.259895927906723,0.0397143586099288,0.0351386491314759
0.0904,0.259411330843779,0.0388634197235772,0.0361484133597467
0.0906,0.258909833101118,0.0380603782337571,0.0371172233489814
0.0908,0.25839156126347,0.0373068268312266,0.0380370409043153
0.091,0.257856645546971,0.0366042169690065,0.0389001854250369
0.0912,0.257305219759003,0.0359538559069126,0.0396993876339342
0.0914,0.256737421257241,0.0353569041292311,0.0404278402444102
0.0916,0.25615339090791,0.0348143731403475,0.0410792452237695
0.0918,0.255553273043268,0.0343271236421957,0.0416478573360364
0.092,0.254937215418318,0.0338958640964446,0.0421285236747131
0.0922,0.254305369166775,0.0335211496733842,0.0425167189248401
0.0924,0.253657888756292,0.0332033815885214,0.0428085761243519
0.0926,0.252994931942948,0.0329428068269395,0.0430009127268369
0.0928,0.252316659725036,0.0327395182545254,0.0430912518011611
0.093,0.251623236296134,0.0325934551142237,0.0430778382377766
0.0932,0.250914828997489,0.0325044039045411,0.0429596498666675
0.0934,0.250191608269733,0.0324719996365953,0.0427364034275338
0.0936,0.249453747603916,0.0324957274650896,0.0424085553687399
0.0938,0.248701423491908,0.0325749246876943,0.0419772974874998
0.094,0.247934815376145,0.0327087831064327,0.0414445474594944
0.0942,0.247154105598761,0.0328963517438046,0.0408129343413678
0.0944,0.246359479350108,0.0331365399055359,0.0400857791640889
0.0946,0.245551124616674,0.0334281205810253,0.0392670707687527
0.0948,0.244729232128421,0.0337697341717579,0.0383614370688116
0.095,0.243893995305553,0.034159892537191,0.037374111953742
0.0952,0.243045610204728,0.0345969833468715,0.0363108980785613
0.0954,0.242184275464727,0.0350792747268384,0.0351781258112181
0.0956,0.241310192251603,0.03560492018768,0.033982608635502
0.0958,0.240423564203308,0.036171963820972,0.0327315953305781
0.096,0.239524597373828,0.0367783457502099,0.031432719269411
0.0962,0.238613500176834,0.0374219078217759,0.0300939451970435
0.0964,0.237690483328864,0.0381003995209397,0.0287235138658387
0.0966,0.236755759792052,0.0388114840973966,0.0273298849182559
0.0968,0.235809544716414,0.0395527448843841,0.0259216784184507
0.097,0.23485205538172,0.040321691795001,0.0245076154418864
0.0972,0.233883511138946,0.0411157679789752,0.0230964581371784
0.0974,0.232904133351341,0.0419323566227892,0.0216969496765551
0.0976,0.23191414533511,0.0427687878757872,0.0203177545105699
0.0978,0.230913772299739,0.0436223458846271,0.0189673993391026
0.098,0.229903241287973,0.0444902759182508,0.0176542152042346
0.0982,0.228882781115453,0.0453697915653748,0.0163862811013561
0.0984,0.22785262231005,0.0462580819863921,0.0151713694929301
0.0986,0.226812997050887,0.0471523192015076,0.014016894094781
0.0988,0.225764139107082,0.0480496653968999,0.0129298602877246
0.099,0.22470628377622,0.0489472802307234,0.0119168184879181
0.0992,0.223639667822569,0.0498423281208271,0.0109838207876428
0.0994,0.222564529415066,0.0507319854961761,0.0101363811544833
0.0996,0.221481108065063,0.0516134479941096,0.0093794394512209
0.0998,0.220389644563893,0.052483937585768,0.00871732951138614
0.1,0.219290380920219,0.0533407096122571,0.00815375147652115

==> PlotMSM1.csv <==
x,y1,y2,y3
-0.1,0.154493256329454,0.043565013134075,0.00151017767819067
-0.0998,0.156328716268556,0.0419258492241423,0.00222325688290764
-0.0996,0.158161363219734,0.0402647285502336,0.00307277064715548
-0.0994,0.159990841940587,0.0385858732330346,0.00405362688050145
-0.0992,0.16181679769937,0.0368935661904918,0.00515979788543733
-0.099,0.163638876361144,0.0351921407968538,0.00638435871709848
-0.0988,0.165456724473846,0.0334859703800581,0.0077195319402942
-0.0986,0.167269989354278,0.0317794575826805,0.00915673849714741
-0.0984,0.169078319173982,0.0300770236120854,0.0106866543550878
-0.0982,0.170881363044981,0.0283830974057774,0.0122992725635207
-0.098,0.172678771105369,0.026702104738244,0.0139839703084993
-0.0978,0.174470194604719,0.0250384572958189,0.0157295805184281
-0.0976,0.176255285989303,0.0233965417462594,0.0175244675405015
-0.0974,0.178033698987085,0.0217807088298378,0.0193566063774492
-0.0972,0.179805088692483,0.0201952624987847,0.0212136649474782
-0.097,0.181569111650865,0.0186444491318951,0.0230830888072191
-0.0968,0.183325425942762,0.0171324468510217,0.0249521877582211
-0.0966,0.185073691267783,0.0156633549660089,0.0268082237422183
-0.0964,0.186813569028205,0.0142411835744159,0.0286384994191265
-0.0962,0.18854472241221,0.0128698433420749,0.0304304468146484
-0.096,0.190266816476771,0.0115531354901833,0.032171715421486
-0.0958,0.191979518230138,0.0102947420142149,0.0338502591395603
-0.0956,0.19368249671392,0.00909821615944981,0.0354544214463019
-0.0954,0.195375423084744,0.00796697317738702,0.0369730181979785
-0.0952,0.197057970695458,0.00690428138669454,0.0383954174771362
-0.095,0.198729815175869,0.00591325356169843,0.0397116159194357
-0.0948,0.20039063451299,0.00499683867068089,0.0409123109753842
-0.0946,0.202040109130777,0.00415781398548962,0.0419889685885337
-0.0944,0.203677921969336,0.00339877758312238,0.0429338858014943
-0.0942,0.205303758563576,0.00272214125906766,0.0437402478343804
-0.094,0.206917307121302,0.00213012387124583,0.0444021792168763
-0.0938,0.208518258600703,0.00162474513240688,0.0449147885947109
-0.0936,0.210106306787246,0.0012078198678119,0.045274206873731
-0.0934,0.211681148369926,0.000880952753945744,0.0454776184096502
-0.0932,0.213242483016879,0.000645533552890023,0.0455232849986498
-0.093,0.21479001345032,0.000502732855827678,0.0454105624729784
-0.0928,0.216323445520799,0.000453498347954376,0.0451399097562312
-0.0926,0.217842488280741,0.000498551605843638,0.0447128902847146
-0.0924,0.219346854057277,0.000638385437052188,0.044132165753893
-0.0922,0.220836258524318,0.00087326177046381,0.0434014822019947
-0.092,0.222310420773871,0.0012032101045569,0.0425256484960537
-0.0918,0.223769063386577,0.00162802651944567,0.041510507338635
-0.0916,0.22521191250145,0.00214727325719161,0.0403628989658447
-0.0914,0.226638697884798,0.00276027887351063,0.0390906177586107
-0.0912,0.22804915299831,0.00346613896262287,0.0377023620392688
-0.091,0.229443015066296,0.00426371745559758,0.0362076773738614
-0.0908,0.23082002514205,0.00515164849115274,0.0346168937468914
-0.0906,0.232179928173334,0.00612833885646901,0.0329410570192647
-0.0904,0.233522473066959,0.00719197099417911,0.0311918551214795
-0.0902,0.234847412752441,0.00834050657030527,0.0293815394724643
-0.09,0.236154504244726,0.00957169059652752,0.027522842149599
-0.0898,0.23744350870596,0.0108830560987953,0.0256288893670552
-0.0896,0.238714191506293,0.0122719293229362,0.0237131118474948
-0.0894,0.239966322283695,0.0137354354665735,0.0217891526961039
-0.0892,0.241199675002779,0.0152705049253468,0.0198707734057866
-0.089,0.242414028012597,0.0168738800401329,0.0179717586378934
-0.0888,0.243609164103423,0.0185421223307002,0.0161058204340248
-0.0886,0.244784870562473,0.0202716201999922,0.0142865025211307
-0.0884,0.245940939228577,0.0220585970920353,0.0125270853742277
-0.0882,0.247077166545774,0.0238991200852995,0.0108404926986013
-0.088,0.248193353615816,0.0257891089022193,0.00923919998627993
-0.0878,0.249289306249577,0.0277243453144984,0.00773514578995715
-0.0876,0.250364835017335,0.0297004829227857,0.00633964634141056
-0.0874,0.25141975529794,0.0317130572883245,0.00506331412093682
-0.0872,0.252453887326825,0.0337574963932401,0.00391598095952362
-0.087,0.253467056242875,0.0358291314052436,0.00290662622653251
-0.0868,0.25445909213412,0.0379232077217098,0.00204331062279561
-0.0866,0.255429830082253,0.0400348962673098,0.00133311606241279
-0.0864,0.25637911020596,0.0421593050186757,0.00078209208642855
-0.0862,0.257306777703035,0.0442914907289171,0.000395209208228306
-0.086,0.258212682891297,0.0464264708242393,0.000176319544204176
-0.0858,0.25909668124827,0.0485592354443792,0.000128125034315924
-0.0856,0.259958633449631,0.0506847595981313,0.000252153505933186
-0.0854,0.260798405406413,0.0527980154048469,0.000548742781138788
-0.0852,0.261615868300949,0.0548939843924784,0.00101703297285814
-0.085,0.262410898621549,0.0569676698224916,0.00165496705912819
-0.0848,0.263183378195907,0.0590141090117953,0.00245929976791282
-0.0846,0.263933194223216,0.0610283856217356,0.00342561474749892
-0.0844,0.264660239304991,0.0630056418841727,0.00454834994006527
-0.0842,0.265364411474592,0.0649410907346939,0.00582083101889465
-0.084,0.266045614225434,0.0668300278231411,0.00723531269330449
-0.0838,0.266703756537879,0.0686678433718064,0.00878302763008189
-0.0836,0.2673387529048,0.0704500338519161,0.0104542426864236
-0.0834,0.267950523355814,0.0721722134493522,0.0122383220974685
-0.0832,0.268538993480171,0.0738301252909632,0.0141237972118427
-0.083,0.269104094448299,0.0754196524032867,0.0160984423215609
-0.0828,0.269645763031996,0.0769368283760536,0.0181493560884835
-0.0826,0.270163941623257,0.0783778477034489,0.0202630480286307
-0.0824,0.270658578251739,0.079739075776789,0.0224255294782988
-0.0822,0.27112962660086,0.0810170585030168,0.0246224084323872
-0.082,0.271577046022515,0.0822085315242255,0.0268389876158629
-0.0818,0.272000801550413,0.0833104290142923,0.0290603651240991
-0.0816,0.272400863912038,0.0843198920296406,0.0312715369471081
-0.0814,0.27277720953921,0.0852342763921348,0.0334575006766017
-0.0812,0.273129820577261,0.0860511600831646,0.0356033596835104
-0.081,0.273458684892812,0.086768350129074,0.0376944270471376
-0.0808,0.273763796080159,0.087383888959247,0.0397163285156174
-0.0806,0.274045153466249,0.0878960602193632,0.0416551037807952
-0.0804,0.274302762114259,0.0883033940235871,0.0434973053590563
-0.0802,0.274536632825766,0.088604671630748,0.0452300943829742
-0.08,0.274746782141516,0.0887989295308983,0.0468413326268326
-0.0798,0.274933232340782,0.0888854629300148,0.0483196701120205
-0.0796,0.275096011439313,0.0888638286220074,0.0496546276658562
-0.0794,0.275235153185874,0.0887338472386375,0.0508366738393864
-0.0792,0.275350697057384,0.0884956048694181,0.0518572956259548
-0.079,0.275442688252631,0.0881494540450472,0.0527090624625781
-0.0788,0.275511177684597,0.0876960140794438,0.0533856830401733
-0.0786,0.275556221971357,0.0871361707669774,0.0538820544961461
-0.0784,0.275577883425587,0.0864710754330254,0.0541943036134725
-0.0782,0.275576230042659,0.0857021433375416,0.0543198197038427
-0.078,0.275551335487338,0.0848310514328751,0.0542572789083452
-0.0778,0.275503279079075,0.0838597354786432,0.0540066597071557
-0.0776,0.275432145775907,0.0827903865180108,0.0535692494893945
-0.0774,0.275338026156957,0.0816254467212933,0.0529476420953043
-0.0772,0.27522101640355,0.0803676046043368,0.0521457263047718
-0.077,0.275081218278938,0.0790197896306638,0.051168665308553
-0.0768,0.274918739106636,0.0775851662078901,0.0500228672609329
-0.0766,0.274733691747392,0.0760671270904175,0.0487159470745188
-0.0764,0.27452619457477,0.0744692862018729,0.0472566796790278
-0.0762,0.274296371449375,0.0727954708922165,0.0456549450258245
-0.076,0.274044351691704,0.07104971364586,0.0439216651782211
-0.0758,0.273770270053647,0.0692362432585051,0.0420687338837071
-0.0756,0.273474266688634,0.0673594755017747,0.0401089390779922
-0.0754,0.273156487120436,0.0654240032959943,0.0380558788215954
-0.0752,0.272817082210628,0.063434586412753,0.0359238712173573
-0.075,0.272456208124719,0.0613961407300799,0.0337278589013555
-0.0748,0.272074026296965,0.059313727064235,0.0314833087399158
-0.0746,0.271670703393856,0.0571925396032205,0.0292061074014762
-0.0744,0.271246411276303,0.0550378939681714,0.0269124535036888
-0.0742,0.270801326960525,0.0528552149297796,0.0246187470630965
-0.074,0.270335632577637,0.0506500238078347,0.0223414769968066
-0.0738,0.26984951533197,0.0484279255828337,0.0200971074426206
-0.0736,0.269343167458109,0.0461945957494181,0.0179019636759121
-0.0734,0.268816786176671,0.0439557669421217,0.015772118408104
-0.0732,0.268270573648834,0.0417172153645863,0.0137232792527694
-0.073,0.26770473692962,0.0394847470539892,0.011770678141178
-0.0728,0.267119487919951,0.037264184012942,0.00992896345949391
-0.0726,0.266515043317481,0.0350613502415677,0.00821209566487805
-0.0724,0.265891624566225,0.0328820577028273,0.00663324711751409
-0.0722,0.265249457804983,0.0307320922544555,0.0052047068401809
-0.072,0.264588773814586,0.0286171995810749,0.00393779088659599
-0.0718,0.263909807963968,0.0265430711601892,0.00284275896452179
-0.0716,0.263212800155076,0.0245153302958092,0.00192873791979529
-0.0714,0.26249799476663,0.0225395182534285,0.00120365264325338
-0.0712,0.261765640596758,0.0206210805299651,0.000674164914262476
-0.071,0.261015990804499,0.0187653532920896,0.000345620642548033
-0.0708,0.260249302850209,0.0169775500160848,0.000222005914569082
-0.0706,0.259465838434864,0.0152627483620441,0.000305912192192025
-0.0704,0.258665863438294,0.0136258773147702,0.000598510950242472
-0.0702,0.257849647856349,0.0120717046232372,0.00109953797608247
-0.07,0.257017465737008,0.0106048245698892,0.00180728748908314
-0.0698,0.25616959511547,0.00922964610038395,0.0027186161711861
-0.0696,0.255306317948209,0.00795038134365237,0.00382895713211593
-0.0694,0.25442792004604,0.0067710345513334,0.00513234376468285
-0.0692,0.253534691006184,0.00569539148475853,0.00662144337745841
-0.069,0.252626924143377,0.00472700927670449,0.00828760042439229
-0.0688,0.25170491642001,0.00386920679411184,0.0101208890841215
-0.0686,0.250768968375337,0.00312505552687732,0.01211017487627
-0.0684,0.249819384053765,0.00249737102667483,0.0142431849384094
-0.0682,0.248856470932234,0.00198870491854731,0.0165065865259706
-0.068,0.247880539846712,0.00160133750673974,0.0188860732387293
-0.0678,0.246891904917822,0.00133727099491564,0.0213664584219094
-0.0676,0.245890883475615,0.00119822333951839,0.0239317751378829
-0.0674,0.244877795983514,0.00118562275361091,0.0265653820562601
-0.0672,0.243852965961436,0.00130060287704944,0.0292500745661764
-0.067,0.242816719908123,0.00154399862732879,0.0319682003751856
-0.0668,0.241769387222694,0.00191634274387772,0.0347017788245571
-0.0666,0.240711300125436,0.00241786303698874,0.0374326231213028
-0.0664,0.239642793577851,0.00304848035093969,0.0401424646630853
-0.0662,0.238564205201996,0.00380780724920889,0.0428130786135023
-0.066,0.237475875199104,0.00469514742800603,0.0454264098722747
-0.0658,0.236378146267535,0.00570949586263898,0.0479646985776443
-0.0656,0.235271363520059,0.00684953968952089,0.0504106042769765
-0.0654,0.234155874400503,0.00811365982488855,0.0527473279061124
-0.0652,0.23303202859977,0.00949993331956648,0.0549587307284886
-0.065,0.231900177971257,0.0110061364473627,0.0570294494013636
-0.0648,0.230760676445701,0.0126297485229439,0.0589450063585881
-0.0646,0.229613879945449,0.0143679564432882,0.0606919147271087
-0.0644,0.228460146298201,0.016217659945089,0.0622577770276326
-0.0642,0.227299835150232,0.0181754775687502,0.0636313769484188
-0.064,0.226133307879111,0.0202377533179205,0.0648027635247513
-0.0638,0.22496092750595,0.022400564001815,0.0657633271050256
-0.0636,0.223783058607195,0.0246597272459222,0.0665058665372314
-0.0634,0.222600067225981,0.0270108101550476,0.0670246470666085
-0.0632,0.221412320783083,0.029449138611057,0.0673154484960244
-0.063,0.220220187987465,0.0319698071861022,0.0673756032247594
-0.0628,0.219024038746471,0.0345676896505961,0.0672040238485003
-0.0626,0.217824244075668,0.0372374500537153,0.0668012200729522
-0.0624,0.216621176008353,0.0399735543527723,0.0661693047651612
-0.0622,0.215415207504776,0.0427702825664138,0.0653119890398901
-0.062,0.214206712361069,0.0456217414252718,0.064234566352729
-0.0618,0.212996065117918,0.0485218774924163,0.062943885646547
-0.0616,0.211783640969009,0.0514644907247489,0.0614483136728998
-0.0614,0.21056981566925,0.0544432484453199,0.059757686684576
-0.0612,0.209354965442805,0.0574516996954726,0.0578832517691088
-0.061,0.208139466890966,0.0604832899347044,0.0558375981652615
-0.0608,0.206923696899872,0.0635313760551827,0.0536345789747422
-0.0606,0.205708032548105,0.0665892416770007,0.0512892237492223
-0.0604,0.204492851014194,0.0696501126894477,0.0488176424976363
-0.0602,0.203278529484029,0.0727071730028717,0.0462369217202921
-0.06,0.202065445058232,0.075753580475067,0.0435650131340751
-0.0598,0.200853974659489,0.0787824829755787,0.0408206158065684
-0.0596,0.199644494939871,0.0817870345508425,0.038023052465866
-0.0594,0.198437382188179,0.0847604116527021,0.0351921407968536
-0.0592,0.197233012237309,0.0876958293925504,0.0323480605734546
-0.059,0.196031760371693,0.090586557783132,0.0295112175095026
-0.0588,0.194834001234812,0.0934259379299292,0.026702104738244
-0.0586,0.193640108736811,0.0962073981340205,0.0239411628517707
-0.0584,0.192450455962254,0.0989244698683651,0.0212486394467926
-0.0582,0.191265415078018,0.101570803589603,0.0186444491318951
-0.058,0.190085357241361,0.104140184347719,0.0161480349537437
-0.0578,0.188910652508196,0.106626547156223,0.0137782321955178
-0.0576,0.187741669741568,0.10902399208593,0.0115531354901833
-0.0574,0.186578776520385,0.111326799045921,0.00948997017408433
-0.0572,0.185422339048405,0.113529442215853,0.00760496878282901
-0.057,0.184272722063515,0.11562660409447,0.00591325356169843
-0.0568,0.183130288747311,0.117613189129918,0.00442872582696599
-0.0566,0.181995400635018,0.119484336898319,0.0031639629728187
-0.0564,0.180868417525756,0.121235434797975,0.00213012387124587
-0.0562,0.179749697393184,0.122862130227588,0.00133686335960825
-0.056,0.178639596296546,0.124360342217946,0.000792256452950884
-0.0558,0.177538468292128,0.125726272487708,0.000502732855827686
-0.0556,0.176446665345167,0.12695641589512,0.000473022281875969
-0.0554,0.175364537242216,0.128047570258812,0.000706111019030247
-0.0552,0.174292431503997,0.128996845522192,0.00120321010455687
-0.055,0.173230693298762,0.129801672237366,0.00196373539750448
-0.0548,0.172179665356185,0.130459809346026,0.00298529975720001
-0.0546,0.171139687881798,0.130969351236286,0.00426371745559758
-0.0544,0.170111098472003,0.131328734056037,0.00579302086914252
-0.0542,0.169094232029677,0.131536741265079,0.00756548941289629
-0.054,0.168089420680389,0.131592508409941,0.00957169059652752
-0.0538,0.167096993689253,0.131495527107097,0.0118005329989808
-0.0536,0.166117277378434,0.131245648222019,0.014239330876735
-0.0534,0.165150595045334,0.130843084233364,0.0168738800401329
-0.0532,0.164197266881469,0.13028841077342,0.0196885445538238
-0.053,0.163257609892072,0.12958256733782,0.0226663537414906
-0.0528,0.162331937816419,0.128726857159423,0.0257891089022193
-0.0526,0.161420561048928,0.127722946243206,0.0290374990766419
-0.0524,0.160523786561019,0.126572861560887,0.0323912251358257
-0.0522,0.159641917823783,0.125278988406002,0.0358291314052436
-0.052,0.15877525473146,0.123844066912066,0.0393293439804916
-0.0518,0.157924093525749,0.122271187738386,0.0428694148411045
-0.0516,0.15708872672098,0.120563786930078,0.0464264708242393
-0.0514,0.156269443030155,0.118725639960721,0.0499773664814782
-0.0512,0.155466527291875,0.116760854968041,0.0534988398098363
-0.051,0.154680260398183,0.11467386519489,0.0569676698224916
-0.0508,0.153910919223334,0.11246942064969,0.0603608349060158
-0.0506,0.153158776553508,0.110152579002342,0.0636556708991058
-0.0504,0.152424101017487,0.107728695733439,0.0668300278231412
-0.0502,0.151707157018317,0.105203413556399,0.06986242419738
-0.05,0.151008204665957,0.102582651133877,0.0727321978812818
-0.0498,0.15032749971096,0.0998725911115429,0.0754196524032867
-0.0496,0.14966529347917,0.0970796674939247,0.0779061977593047
-0.0494,0.149021832807477,0.0942105523886702,0.0801744846950718
-0.0492,0.14839735998063,0.0912721421470821,0.0822085315242255
-0.049,0.147792112669139,0.0882715429303049,0.083993842578237
-0.0488,0.147206323868267,0.0852160557319459,0.0855175174349451
-0.0486,0.146640221838133,0.0821131608892857,0.086768350129074
-0.0484,0.146094030044947,0.0789705021165084,0.0877369176104205
-0.0482,0.145567967103384,0.0757958700946162,0.0884156567829987
-0.048,0.145062246720115,0.0725971856538133,0.0887989295308983
-0.0478,0.144577077638513,0.06938248258522,0.0888830752134919
-0.0476,0.144112663584533,0.0661598901197529,0.0886664501934276
-0.0474,0.143669203213807,0.0629376151128976,0.0881494540450472
-0.0472,0.143246890059937,0.0597239239749178,0.087334542177936
-0.047,0.142845912484026,0.0565271243867563,0.0862262246996672
-0.0468,0.142466453625435,0.0533555468425236,0.0848310514328753
-0.0466,0.142108691353804,0.0502175260599944,0.0831575830939692
-0.0464,0.141772798222327,0.0471213823009898,0.081216348733488
-0.0462,0.141458941422308,0.0440754026438622,0.0790197896306637
-0.046,0.141167282739004,0.0410878222505591,0.0765821899266064
-0.0458,0.140897978508762,0.0381668056708924,0.0739195943710153
-0.0456,0.140651179577476,0.035320428226705,0.07104971364586
-0.0454,0.14042703126035,0.032556657518581,0.0679918178154481
-0.0452,0.140225673303007,0.0298833350976121,0.0647666185351404
-0.045,0.140047239843931,0.0273081583444962,0.0613961407300799
-0.0448,0.139891859378259,0.0248386625979093,0.0579035845301624
-0.0446,0.13975965472294,0.0224822035736639,0.0543131783175529
-0.0444,0.139650742983254,0.0202459401156365,0.0506500238078345
-0.0442,0.139565235520722,0.0181368173188269,0.046939934144946
-0.044,0.13950323792239,0.0161615500641919,0.0432092660429452
-0.0438,0.139464849971517,0.014326607004088,0.0394847470539892
-0.0436,0.13945016561966,0.0126381950362526,0.0357932990813682
-0.0434,0.139459272960175,0.0111022443032644,0.0321618592886835
-0.0432,0.139492254203128,0.00972439375334418,0.0286171995810749
-0.043,0.139549185651636,0.00850997729718971,0.0251857458515397
-0.0428,0.139630137679634,0.00746401059429526,0.0218933981947391
-0.0426,0.139735174711084,0.00659117850087496,0.0187653532920896
-0.0424,0.139864355200619,0.00589582321010658,0.015825930165395
-0.0422,0.140017731615641,0.00538193311393146,0.0130984004817366
-0.042,0.140195350419864,0.00505313241409612,0.0106048245698892
-0.0418,0.140397252058323,0.00491267150850262,0.00836589427825653
-0.0416,0.140623470943835,0.00496341817725246,0.00640078376638314
-0.0414,0.140874035444935,0.00520784959102465,0.00472700927670443
-0.0412,0.14114896787527,0.00564804516262959,0.0033602988806088
-0.041,0.141448284484471,0.00628568026072704,0.00231447313340114
-0.0408,0.141771995450503,0.00712202080279607,0.00160133750673974
-0.0406,0.142120104873484,0.00815791874249775,0.00123058739495921
-0.0404,0.142492610770985,0.00939380846458778,0.00120972641384178
-0.0402,0.142889505074822,0.0108297040985126,0.00154399862732879
-0.04,0.143310773629309,0.0124651977597736,0.00223633524990187
-0.0398,0.143756396191018,0.0142994587260606,0.00328731628045459
-0.0396,0.144226346430003,0.0163312335530626,0.00469514742800603
-0.0394,0.144720591932523,0.0185588471327377,0.00645565259118494
-0.0392,0.145239094205237,0.0209802046947034,0.00856228205267119
-0.039,0.145781808680893,0.0235927947492667,0.0110061364473627
-0.0388,0.146348684725492,0.0263936929684745,0.0137760064596196
-0.0386,0.14693966564694,0.0293795669994339,0.0168584281011776
-0.0384,0.147554688705172,0.032546682202013,0.0202377533179203
-0.0382,0.148193685123762,0.0358909083009285,0.023896235571321
-0.038,0.148856580103003,0.039407726940114,0.0278141299396937
-0.0378,0.149543292834466,0.043092240125198,0.0319698071861022
-0.0376,0.150253736517022,0.0469391795378579,0.0363398811445168
-0.0374,0.150987818374334,0.0509429167038092,0.040899348684232
-0.0372,0.151745439673814,0.055097473994194,0.045621741425272
-0.037,0.152526495747037,0.0593965364382012,0.0504792882951261
-0.0368,0.153330876011606,0.0638334643228532,0.055443087940236
-0.0366,0.154158463994472,0.0684013065540338,0.0604832899347042
-0.0364,0.155009137356694,0.0730928147510665,0.0655692836642813
-0.0362,0.155882767919641,0.0779004580453874,0.070669893706169
-0.036,0.156779221692624,0.082816438552211,0.075753580475067
-0.0358,0.157698358901956,0.0878327074824699,0.0807886448634891
-0.0356,0.158640034021431,0.0929409818607724,0.0857434355700142
-0.0354,0.159604095804214,0.0981327618136758,0.090586557783132
-0.0352,0.160590387316145,0.103399348391171,0.0952870818708212
-0.035,0.161598745970429,0.108731861882992,0.0998147507172188
-0.0348,0.162629003563721,0.114121260590124,0.104140184347719
-0.0346,0.1636809863136,0.119558360010777,0.108235080492693
-0.0344,0.1647545148974,0.125033852399029,0.112072409757695
-0.0342,0.165849404492419,0.130538326653403,0.115626604094469
-0.034,0.166965464817475,0.136062288491796,0.11887373730216
-0.0338,0.168102500175809,0.141596180868392,0.121791696331675
-0.0336,0.16926030949932,0.147130404587583,0.124360342217946
-0.0334,0.170438686394129,0.152655339069296,0.126561659524494
-0.0332,0.171637419187449,0.158161363219734,0.128379893252045
-0.033,0.172856290975767,0.163638876361144,0.129801672237366
-0.0328,0.174095079674305,0.169078319173982,0.130816118149744
-0.0326,0.175353558067773,0.174470194604719,0.131414939279981
-0.0324,0.17663149386238,0.179805088692484,0.131592508409941
-0.0322,0.177928649739103,0.185073691267783,0.131345924149031
-0.032,0.179244783408197,0.190266816476772,0.130675055226833
-0.0318,0.18057964766494,0.195375423084744,0.12958256733782
-0.0316,0.181932990446581,0.20039063451299,0.128073932244067
-0.0314,0.18330455489051,0.205303758563576,0.126157418954324
-0.0312,0.184694079393593,0.210106306787246,0.123844066912066
-0.031,0.186101297672706,0.21479001345032,0.121147641240526
-0.0308,0.187525938826406,0.219346854057277,0.118084570208364
-0.0306,0.188967727397766,0.223769063386577,0.11467386519489
-0.0304,0.190426383438326,0.228049152998311,0.110937023547909
-0.0302,0.191901622573168,0.232179928173334,0.106897914839401
-0.03,0.19339315606709,0.236154504244726,0.102582651133877
-0.0298,0.194900690891852,0.239966322283695,0.0980194419904371
-0.0296,0.196423929794507,0.243609164103423,0.0932384350217103
-0.0294,0.197962571366766,0.247077166545774,0.0882715429303046
-0.0292,0.199516310115409,0.250364835017335,0.0831522580353913
-0.029,0.201084836533709,0.253467056242875,0.0779154553880983
-0.0288,0.202667837173851,0.25637911020596,0.0725971856538135
-0.0286,0.204264994720344,0.25909668124827,0.0672344590117907
-0.0284,0.205875988064389,0.261615868300949,0.0618650213871284
-0.0282,0.207500492379196,0.263933194223216,0.0565271243867564
-0.028,0.209138179196236,0.266045614225434,0.0512592903591645
-0.0278,0.210788716482392,0.267950523355814,0.0461000740368481
-0.0276,0.212451768718011,0.269645763031996,0.041087822250559
-0.0274,0.214126996975827,0.27112962660086,0.0362604332252101
-0.0272,0.215814059000732,0.272400863912038,0.0316551169784509
-0.027,0.217512609290393,0.273458684892812,0.0273081583444961
-0.0268,0.219222299176671,0.274302762114259,0.0232546841375736
-0.0266,0.220942776907844,0.274933232340782,0.0195284359514813
-0.0264,0.222673687731602,0.275350697057384,0.016161550064192
-0.0262,0.2244146739788,0.275556221971357,0.0131843458793932
-0.026,0.226165375147942,0.275551335487338,0.0106251242904937
-0.0258,0.227925427990381,0.275338026156957,0.00850997729718972
-0.0256,0.229694466596217,0.274918739106636,0.00686261014051627
-0.0254,0.231472122480862,0.274296371449375,0.00570417714975913
-0.0252,0.233258024672258,0.273474266688634,0.00505313241409612
-0.025,0.235051799798731,0.272456208124719,0.00492509630387397
-0.0248,0.236853072177447,0.271246411276303,0.00533273877150901
-0.0246,0.238661463903465,0.26984951533197,0.00628568026072706
-0.0244,0.240476594939344,0.268270573648834,0.00779041094583256
-0.0242,0.242298083205311,0.266515043317481,0.00985022891058777
-0.024,0.244125544669934,0.264588773814586,0.0124651977597734
-0.0238,0.245958593441309,0.26249799476663,0.0156321240363335
-0.0236,0.24779684185872,0.260249302850208,0.0193445546939005
-0.0234,0.249639900584754,0.257849647856349,0.0235927947492666
-0.0232,0.251487378697855,0.255306317948209,0.0283639451127571
-0.023,0.25333888378528,0.252626924143377,0.0336419604673036
-0.0228,0.255194022036458,0.249819384053765,0.039407726940114
-0.0226,0.257052398336696,0.246891904917821,0.0456391591849726
-0.0224,0.258913616361247,0.243852965961436,0.0523113163692288
-0.0222,0.260777278669683,0.240711300125435,0.0593965364382014
-0.022,0.262642986800573,0.237475875199104,0.0668645879118317
-0.0218,0.264510341366436,0.234155874400503,0.0746828383547563
-0.0216,0.266378942148938,0.230760676445701,0.0828164385522107
-0.0214,0.268248388194323,0.227299835150232,0.091228521321115
-0.0212,0.270118277909042,0.223783058607195,0.0998804137889151
-0.021,0.271988209155575,0.220220187987465,0.108731861882992
-0.0208,0.273857779348395,0.216621176008353,0.11774126569122
-0.0206,0.275726585550075,0.212996065117918,0.126865924280147
-0.0204,0.277594224567506,0.209354965442805,0.136062288491796
-0.0202,0.279460293048201,0.205708032548105,0.145286220183655
-0.02,0.28132438757666,0.202065445058232,0.154493256329454
-0.0198,0.283186104770778,0.198437382188178,0.163638876361145
-0.0196,0.28504504137827,0.194834001234812,0.172678771105369
-0.0194,0.286900794373087,0.191265415078017,0.181569111650865
-0.0192,0.288752961051802,0.187741669741568,0.190266816476772
-0.019,0.29060113912994,0.184272722063515,0.198729815175869
-0.0188,0.29244492683824,0.180868417525756,0.206917307121302
-0.0186,0.294283923018799,0.177538468292128,0.21479001345032
-0.0184,0.296117727221106,0.174292431503996,0.222310420773871
-0.0182,0.29794593979792,0.171139687881798,0.229443015066296
-0.018,0.29976816200098,0.168089420680389,0.236154504244726
-0.0178,0.301583996076517,0.165150595045334,0.242414028012598
-0.0176,0.303393045360552,0.162331937816419,0.248193353615816
-0.0174,0.305194914373942,0.159641917823783,0.253467056242875
-0.0172,0.306989208917177,0.157088726720981,0.258212682891297
-0.017,0.308775536164872,0.154680260398183,0.262410898621549
-0.0168,0.310553504759961,0.152424101017487,0.266045614225434
-0.0166,0.312322724907546,0.15032749971096,0.269104094448299
-0.0164,0.314082808468395,0.14839735998063,0.271577046022515
-0.0162,0.315833369052059,0.146640221838133,0.273458684892812
-0.016,0.317574022109582,0.145062246720115,0.274746782141516
-0.0158,0.319304385025791,0.143669203213806,0.275442688252631
-0.0156,0.321024077211129,0.142466453625435,0.275551335487338
-0.0154,0.322732720193025,0.141458941422308,0.275081218278938
-0.0152,0.324429937706769,0.140651179577476,0.274044351691704
-0.015,0.326115355785864,0.140047239843931,0.272456208124719
-0.0148,0.327788602851852,0.139650742983254,0.270335632577637
-0.0146,0.329449309803569,0.139464849971517,0.26770473692962
-0.0144,0.331097110105826,0.139492254203128,0.264588773814586
-0.0142,0.332731639877481,0.139735174711084,0.261015990804499
-0.014,0.334352537978889,0.140195350419864,0.257017465737008
-0.0138,0.335959446098706,0.140874035444935,0.252626924143378
-0.0136,0.33755200884002,0.141771995450503,0.247880539846712
-0.0134,0.339129873805801,0.142889505074822,0.242816719908123
-0.0132,0.34069269168363,0.144226346430003,0.237475875199104
-0.013,0.342240116329712,0.145781808680893,0.231900177971257
-0.0128,0.343771804852121,0.147554688705172,0.226133307879111
-0.0126,0.345287417693287,0.149543292834466,0.220220187987465
-0.0124,0.346786618711681,0.151745439673814,0.214206712361069
-0.0122,0.348269075262695,0.154158463994472,0.208139466890966
-0.012,0.349734458278685,0.156779221692624,0.202065445058232
-0.0118,0.351182442348164,0.159604095804214,0.196031760371693
-0.0116,0.352612705794125,0.162629003563721,0.190085357241361
-0.0114,0.354024930751471,0.165849404492419,0.184272722063515
-0.0112,0.355418803243541,0.16926030949932,0.178639596296546
-0.011,0.356794013257697,0.172856290975767,0.173230693298762
-0.0108,0.358150254819977,0.17663149386238,0.168089420680389
-0.0106,0.359487226068777,0.18057964766494,0.163257609892071
-0.0104,0.360804629327544,0.184694079393593,0.15877525473146
-0.0102,0.362102171176482,0.188967727397766,0.154680260398183
-0.01,0.363379562523224,0.19339315606709,0.151008204665957
-0.0098,0.364636518672479,0.197962571366766,0.147792112669139
-0.0096,0.365872759394619,0.202667837173851,0.145062246720115
-0.00940000000000001,0.367088008993203,0.207500492379196,0.142845912484026
-0.0092,0.368281996371405,0.212451768718011,0.141167282739004
-0.00900000000000001,0.369454455097347,0.217512609290393,0.140047239843931
-0.0088,0.370605123468312,0.222673687731602,0.13950323792239
-0.0086,0.371733744573817,0.227925427990381,0.139549185651636
-0.0084,0.372840066357538,0.233258024672258,0.140195350419864
-0.0082,0.373923841678077,0.238661463903465,0.141448284484471
-0.00800000000000001,0.374984828368534,0.244125544669934,0.143310773629309
-0.0078,0.376022789294899,0.249639900584754,0.145781808680893
-0.0076,0.377037492413223,0.255194022036458,0.148856580103003
-0.0074,0.378028710825571,0.260777278669683,0.152526495747037
-0.0072,0.378996222834738,0.266378942148938,0.156779221692624
-0.00700000000000001,0.37993981199771,0.271988209155575,0.161598745970429
-0.0068,0.380859267177868,0.277594224567506,0.166965464817475
-0.00659999999999999,0.381754382595909,0.283186104770778,0.172856290975767
-0.0064,0.382624957879479,0.288752961051802,0.179244783408197
-0.0062,0.383470798111508,0.294283923018799,0.186101297672706
-0.00600000000000001,0.384291713877228,0.29976816200098,0.19339315606709
-0.0058,0.385087521309866,0.305194914373942,0.201084836533709
-0.00560000000000001,0.385858042135005,0.310553504759961,0.209138179196236
-0.0054,0.386603103713593,0.315833369052059,0.217512609290393
-0.0052,0.387322539083599,0.321024077211129,0.226165375147942
-0.005,0.388016187000292,0.326115355785864,0.23505179979873
-0.0048,0.388683891975157,0.331097110105826,0.244125544669935
-0.00460000000000001,0.389325504313411,0.335959446098706,0.25333888378528
-0.0044,0.389940880150126,0.34069269168363,0.262642986800573
-0.0042,0.39052988148495,0.345287417693287,0.271988209155576
-0.004,0.391092376215408,0.349734458278685,0.28132438757666
-0.0038,0.391628238168789,0.354024930751471,0.290601139129941
-0.00360000000000001,0.392137347132589,0.358150254819977,0.299768162000979
-0.0034,0.392619588883536,0.362102171176482,0.308775536164872
-0.00319999999999999,0.393074855215151,0.365872759394619,0.317574022109583
-0.003,0.393503043963871,0.369454455097347,0.326115355785864
-0.0028,0.393904059033707,0.372840066357538,0.334352537978889
-0.00260000000000001,0.39427781041944,0.376022789294899,0.342240116329712
-0.0024,0.394624214228348,0.378996222834738,0.349734458278685
-0.00220000000000001,0.394943192700459,0.381754382595909,0.356794013257696
-0.002,0.395234674227318,0.384291713877228,0.363379562523224
-0.0018,0.39549859336928,0.386603103713594,0.369454455097347
-0.0016,0.3957348908713,0.388683891975157,0.374984828368534
-0.0014,0.395943513677245,0.39052988148495,0.37993981199771
-0.00120000000000001,0.3961244149427,0.392137347132589,0.384291713877228
-0.001,0.396277554046274,0.393503043963871,0.388016187000292
-0.000799999999999995,0.396402896599412,0.394624214228348,0.391092376215408
-0.000600000000000003,0.396500414454696,0.39549859336928,0.393503043963871
-0.000399999999999998,0.396570085712637,0.3961244149427,0.395234674227318
-0.000200000000000006,0.396611894726967,0.396500414454696,0.396277554046274
0,0.396625832108414,0.396625832108414,0.396625832108414
0.000200000000000006,0.396611894726967,0.396500414454696,0.396277554046274
0.000399999999999998,0.396570085712637,0.3961244149427,0.395234674227318
0.000600000000000003,0.396500414454696,0.39549859336928,0.393503043963871
0.000799999999999995,0.396402896599412,0.394624214228348,0.391092376215408
0.001,0.396277554046274,0.393503043963871,0.388016187000292
0.00120000000000001,0.3961244149427,0.392137347132589,0.384291713877228
0.0014,0.395943513677245,0.39052988148495,0.37993981199771
0.0016,0.3957348908713,0.388683891975157,0.374984828368534
0.0018,0.39549859336928,0.386603103713594,0.369454455097347
0.002,0.395234674227318,0.384291713877228,0.363379562523224
0.00220000000000001,0.394943192700459,0.381754382595909,0.356794013257696
0.0024,0.394624214228348,0.378996222834738,0.349734458278685
0.00260000000000001,0.39427781041944,0.376022789294899,0.342240116329712
0.0028,0.393904059033707,0.372840066357538,0.334352537978889
0.003,0.393503043963871,0.369454455097347,0.326115355785864
0.00319999999999999,0.393074855215151,0.365872759394619,0.317574022109583
0.0034,0.392619588883536,0.362102171176482,0.308775536164872
0.00360000000000001,0.392137347132589,0.358150254819977,0.299768162000979
0.0038,0.391628238168789,0.354024930751471,0.290601139129941
0.004,0.391092376215408,0.349734458278685,0.28132438757666
0.0042,0.39052988148495,0.345287417693287,0.271988209155576
0.0044,0.389940880150126,0.34069269168363,0.262642986800573
0.00460000000000001,0.389325504313411,0.335959446098706,0.25333888378528
0.0048,0.388683891975157,0.331097110105826,0.244125544669935
0.005,0.388016187000292,0.326115355785864,0.23505179979873
0.0052,0.387322539083599,0.321024077211129,0.226165375147942
0.0054,0.386603103713593,0.315833369052059,0.217512609290393
0.00560000000000001,0.385858042135005,0.310553504759961,0.209138179196236
0.0058,0.385087521309866,0.305194914373942,0.201084836533709
0.00600000000000001,0.384291713877228,0.29976816200098,0.19339315606709
0.0062,0.383470798111508,0.294283923018799,0.186101297672706
0.0064,0.382624957879479,0.288752961051802,0.179244783408197
0.00659999999999999,0.381754382595909,0.283186104770778,0.172856290975767
0.0068,0.380859267177868,0.277594224567506,0.166965464817475
0.00700000000000001,0.37993981199771,0.271988209155575,0.161598745970429
0.0072,0.378996222834738,0.266378942148938,0.156779221692624
0.0074,0.378028710825571,0.260777278669683,0.152526495747037
0.0076,0.377037492413223,0.255194022036458,0.148856580103003
0.0078,0.376022789294899,0.249639900584754,0.145781808680893
0.00800000000000001,0.374984828368534,0.244125544669934,0.143310773629309
0.0082,0.373923841678077,0.238661463903465,0.141448284484471
0.0084,0.372840066357538,0.233258024672258,0.140195350419864
0.0086,0.371733744573817,0.227925427990381,0.139549185651636
0.0088,0.370605123468312,0.222673687731602,0.13950323792239
0.00900000000000001,0.369454455097347,0.217512609290393,0.140047239843931
0.0092,0.368281996371405,0.212451768718011,0.141167282739004
0.00940000000000001,0.367088008993203,0.207500492379196,0.142845912484026
0.0096,0.365872759394619,0.202667837173851,0.145062246720115
0.0098,0.364636518672479,0.197962571366766,0.147792112669139
0.01,0.363379562523224,0.19339315606709,0.151008204665957
0.0102,0.362102171176482,0.188967727397766,0.154680260398183
0.0104,0.360804629327544,0.184694079393593,0.15877525473146
0.0106,0.359487226068777,0.18057964766494,0.163257609892071
0.0108,0.358150254819977,0.17663149386238,0.168089420680389
0.011,0.356794013257697,0.172856290975767,0.173230693298762
0.0112,0.355418803243541,0.16926030949932,0.178639596296546
0.0114,0.354024930751471,0.165849404492419,0.184272722063515
0.0116,0.352612705794125,0.162629003563721,0.190085357241361
0.0118,0.351182442348164,0.159604095804214,0.196031760371693
0.012,0.349734458278685,0.156779221692624,0.202065445058232
0.0122,0.348269075262695,0.154158463994472,0.208139466890966
0.0124,0.346786618711681,0.151745439673814,0.214206712361069
0.0126,0.345287417693287,0.149543292834466,0.220220187987465
0.0128,0.343771804852121,0.147554688705172,0.226133307879111
0.013,0.342240116329712,0.145781808680893,0.231900177971257
0.0132,0.34069269168363,0.144226346430003,0.237475875199104
0.0134,0.339129873805801,0.142889505074822,0.242816719908123
0.0136,0.33755200884002,0.141771995450503,0.247880539846712
0.0138,0.335959446098706,0.140874035444935,0.252626924143378
0.014,0.334352537978889,0.140195350419864,0.257017465737008
0.0142,0.332731639877481,0.139735174711084,0.261015990804499
0.0144,0.331097110105826,0.139492254203128,0.264588773814586
0.0146,0.329449309803569,0.139464849971517,0.26770473692962
0.0148,0.327788602851852,0.139650742983254,0.270335632577637
0.015,0.326115355785864,0.140047239843931,0.272456208124719
0.0152,0.324429937706769,0.140651179577476,0.274044351691704
0.0154,0.322732720193025,0.141458941422308,0.275081218278938
0.0156,0.321024077211129,0.142466453625435,0.275551335487338
0.0158,0.319304385025791,0.143669203213806,0.275442688252631
0.016,0.317574022109582,0.145062246720115,0.274746782141516
0.0162,0.315833369052059,0.146640221838133,0.273458684892812
0.0164,0.314082808468395,0.14839735998063,0.271577046022515
0.0166,0.312322724907546,0.15032749971096,0.269104094448299
0.0168,0.310553504759961,0.152424101017487,0.266045614225434
0.017,0.308775536164872,0.154680260398183,0.262410898621549
0.0172,0.306989208917177,0.157088726720981,0.258212682891297
0.0174,0.305194914373942,0.159641917823783,0.253467056242875
0.0176,0.303393045360552,0.162331937816419,0.248193353615816
0.0178,0.301583996076517,0.165150595045334,0.242414028012598
0.018,0.29976816200098,0.168089420680389,0.236154504244726
0.0182,0.29794593979792,0.171139687881798,0.229443015066296
0.0184,0.296117727221106,0.174292431503996,0.222310420773871
0.0186,0.294283923018799,0.177538468292128,0.21479001345032
0.0188,0.29244492683824,0.180868417525756,0.206917307121302
0.019,0.29060113912994,0.184272722063515,0.198729815175869
0.0192,0.288752961051802,0.187741669741568,0.190266816476772
0.0194,0.286900794373087,0.191265415078017,0.181569111650865
0.0196,0.28504504137827,0.194834001234812,0.172678771105369
0.0198,0.283186104770778,0.198437382188178,0.163638876361145
0.02,0.28132438757666,0.202065445058232,0.154493256329454
0.0202,0.279460293048201,0.205708032548105,0.145286220183655
0.0204,0.277594224567506,0.209354965442805,0.136062288491796
0.0206,0.275726585550075,0.212996065117918,0.126865924280147
0.0208,0.273857779348395,0.216621176008353,0.11774126569122
0.021,0.271988209155575,0.220220187987465,0.108731861882992
0.0212,0.270118277909042,0.223783058607195,0.0998804137889151
0.0214,0.268248388194323,0.227299835150232,0.091228521321115
0.0216,0.266378942148938,0.230760676445701,0.0828164385522107
0.0218,0.264510341366436,0.234155874400503,0.0746828383547563
0.022,0.262642986800573,0.237475875199104,0.0668645879118317
0.0222,0.260777278669683,0.240711300125435,0.0593965364382014
0.0224,0.258913616361247,0.243852965961436,0.0523113163692288
0.0226,0.257052398336696,0.246891904917821,0.0456391591849726
0.0228,0.255194022036458,0.249819384053765,0.039407726940114
0.023,0.25333888378528,0.252626924143377,0.0336419604673036
0.0232,0.251487378697855,0.255306317948209,0.0283639451127571
0.0234,0.249639900584754,0.257849647856349,0.0235927947492666
0.0236,0.24779684185872,0.260249302850208,0.0193445546939005
0.0238,0.245958593441309,0.26249799476663,0.0156321240363335
0.024,0.244125544669934,0.264588773814586,0.0124651977597734
0.0242,0.242298083205311,0.266515043317481,0.00985022891058777
0.0244,0.240476594939344,0.268270573648834,0.00779041094583256
0.0246,0.238661463903465,0.26984951533197,0.00628568026072706
0.0248,0.236853072177447,0.271246411276303,0.00533273877150901
0.025,0.235051799798731,0.272456208124719,0.00492509630387397
0.0252,0.233258024672258,0.273474266688634,0.00505313241409612
0.0254,0.231472122480862,0.274296371449375,0.00570417714975913
0.0256,0.229694466596217,0.274918739106636,0.00686261014051627
0.0258,0.227925427990381,0.275338026156957,0.00850997729718972
0.026,0.226165375147942,0.275551335487338,0.0106251242904937
0.0262,0.2244146739788,0.275556221971357,0.0131843458793932
0.0264,0.222673687731602,0.275350697057384,0.016161550064192
0.0266,0.220942776907844,0.274933232340782,0.0195284359514813
0.0268,0.219222299176671,0.274302762114259,0.0232546841375736
0.027,0.217512609290393,0.273458684892812,0.0273081583444961
0.0272,0.215814059000732,0.272400863912038,0.0316551169784509
0.0274,0.214126996975827,0.27112962660086,0.0362604332252101
0.0276,0.212451768718011,0.269645763031996,0.041087822250559
0.0278,0.210788716482392,0.267950523355814,0.0461000740368481
0.028,0.209138179196236,0.266045614225434,0.0512592903591645
0.0282,0.207500492379196,0.263933194223216,0.0565271243867564
0.0284,0.205875988064389,0.261615868300949,0.0618650213871284
0.0286,0.204264994720344,0.25909668124827,0.0672344590117907
0.0288,0.202667837173851,0.25637911020596,0.0725971856538135
0.029,0.201084836533709,0.253467056242875,0.0779154553880983
0.0292,0.199516310115409,0.250364835017335,0.0831522580353913
0.0294,0.197962571366766,0.247077166545774,0.0882715429303046
0.0296,0.196423929794507,0.243609164103423,0.0932384350217103
0.0298,0.194900690891852,0.239966322283695,0.0980194419904371
0.03,0.19339315606709,0.236154504244726,0.102582651133877
0.0302,0.191901622573168,0.232179928173334,0.106897914839401
0.0304,0.190426383438326,0.228049152998311,0.110937023547909
0.0306,0.188967727397766,0.223769063386577,0.11467386519489
0.0308,0.187525938826406,0.219346854057277,0.118084570208364
0.031,0.186101297672706,0.21479001345032,0.121147641240526
0.0312,0.184694079393593,0.210106306787246,0.123844066912066
0.0314,0.18330455489051,0.205303758563576,0.126157418954324
0.0316,0.181932990446581,0.20039063451299,0.128073932244067
0.0318,0.18057964766494,0.195375423084744,0.12958256733782
0.032,0.179244783408197,0.190266816476772,0.130675055226833
0.0322,0.177928649739103,0.185073691267783,0.131345924149031
0.0324,0.17663149386238,0.179805088692484,0.131592508409941
0.0326,0.175353558067773,0.174470194604719,0.131414939279981
0.0328,0.174095079674305,0.169078319173982,0.130816118149744
0.033,0.172856290975767,0.163638876361144,0.129801672237366
0.0332,0.171637419187449,0.158161363219734,0.128379893252045
0.0334,0.170438686394129,0.152655339069296,0.126561659524494
0.0336,0.16926030949932,0.147130404587583,0.124360342217946
0.0338,0.168102500175809,0.141596180868392,0.121791696331675
0.034,0.166965464817475,0.136062288491796,0.11887373730216
0.0342,0.165849404492419,0.130538326653403,0.115626604094469
0.0344,0.1647545148974,0.125033852399029,0.112072409757695
0.0346,0.1636809863136,0.119558360010777,0.108235080492693
0.0348,0.162629003563721,0.114121260590124,0.104140184347719
0.035,0.161598745970429,0.108731861882992,0.0998147507172188
0.0352,0.160590387316145,0.103399348391171,0.0952870818708212
0.0354,0.159604095804214,0.0981327618136758,0.090586557783132
0.0356,0.158640034021431,0.0929409818607724,0.0857434355700142
0.0358,0.157698358901956,0.0878327074824699,0.0807886448634891
0.036,0.156779221692624,0.082816438552211,0.075753580475067
0.0362,0.155882767919641,0.0779004580453874,0.070669893706169
0.0364,0.155009137356694,0.0730928147510665,0.0655692836642813
0.0366,0.154158463994472,0.0684013065540338,0.0604832899347042
0.0368,0.153330876011606,0.0638334643228532,0.055443087940236
0.037,0.152526495747037,0.0593965364382012,0.0504792882951261
0.0372,0.151745439673814,0.055097473994194,0.045621741425272
0.0374,0.150987818374334,0.0509429167038092,0.040899348684232
0.0376,0.150253736517022,0.0469391795378579,0.0363398811445168
0.0378,0.149543292834466,0.043092240125198,0.0319698071861022
0.038,0.148856580103003,0.039407726940114,0.0278141299396937
0.0382,0.148193685123762,0.0358909083009285,0.023896235571321
0.0384,0.147554688705172,0.032546682202013,0.0202377533179203
0.0386,0.14693966564694,0.0293795669994339,0.0168584281011776
0.0388,0.146348684725492,0.0263936929684745,0.0137760064596196
0.039,0.145781808680893,0.0235927947492667,0.0110061364473627
0.0392,0.145239094205237,0.0209802046947034,0.00856228205267119
0.0394,0.144720591932523,0.0185588471327377,0.00645565259118494
0.0396,0.144226346430003,0.0163312335530626,0.00469514742800603
0.0398,0.143756396191018,0.0142994587260606,0.00328731628045459
0.04,0.143310773629309,0.0124651977597736,0.00223633524990187
0.0402,0.142889505074822,0.0108297040985126,0.00154399862732879
0.0404,0.142492610770985,0.00939380846458778,0.00120972641384178
0.0406,0.142120104873484,0.00815791874249775,0.00123058739495921
0.0408,0.141771995450503,0.00712202080279607,0.00160133750673974
0.041,0.141448284484471,0.00628568026072704,0.00231447313340114
0.0412,0.14114896787527,0.00564804516262959,0.0033602988806088
0.0414,0.140874035444935,0.00520784959102465,0.00472700927670443
0.0416,0.140623470943835,0.00496341817725246,0.00640078376638314
0.0418,0.140397252058323,0.00491267150850262,0.00836589427825653
0.042,0.140195350419864,0.00505313241409612,0.0106048245698892
0.0422,0.140017731615641,0.00538193311393146,0.0130984004817366
0.0424,0.139864355200619,0.00589582321010658,0.015825930165395
0.0426,0.139735174711084,0.00659117850087496,0.0187653532920896
0.0428,0.139630137679634,0.00746401059429526,0.0218933981947391
0.043,0.139549185651636,0.00850997729718971,0.0251857458515397
0.0432,0.139492254203128,0.00972439375334418,0.0286171995810749
0.0434,0.139459272960175,0.0111022443032644,0.0321618592886835
0.0436,0.13945016561966,0.0126381950362526,0.0357932990813682
0.0438,0.139464849971517,0.014326607004088,0.0394847470539892
0.044,0.13950323792239,0.0161615500641919,0.0432092660429452
0.0442,0.139565235520722,0.0181368173188269,0.046939934144946
0.0444,0.139650742983254,0.0202459401156365,0.0506500238078345
0.0446,0.13975965472294,0.0224822035736639,0.0543131783175529
0.0448,0.139891859378259,0.0248386625979093,0.0579035845301624
0.045,0.140047239843931,0.0273081583444962,0.0613961407300799
0.0452,0.140225673303007,0.0298833350976121,0.0647666185351404
0.0454,0.14042703126035,0.032556657518581,0.0679918178154481
0.0456,0.140651179577476,0.035320428226705,0.07104971364586
0.0458,0.140897978508762,0.0381668056708924,0.0739195943710153
0.046,0.141167282739004,0.0410878222505591,0.0765821899266064
0.0462,0.141458941422308,0.0440754026438622,0.0790197896306637
0.0464,0.141772798222327,0.0471213823009898,0.081216348733488
0.0466,0.142108691353804,0.0502175260599944,0.0831575830939692
0.0468,0.142466453625435,0.0533555468425236,0.0848310514328753
0.047,0.142845912484026,0.0565271243867563,0.0862262246996672
0.0472,0.143246890059937,0.0597239239749178,0.087334542177936
0.0474,0.143669203213807,0.0629376151128976,0.0881494540450472
0.0476,0.144112663584533,0.0661598901197529,0.0886664501934276
0.0478,0.144577077638513,0.06938248258522,0.0888830752134919
0.048,0.145062246720115,0.0725971856538133,0.0887989295308983
0.0482,0.145567967103384,0.0757958700946162,0.0884156567829987
0.0484,0.146094030044947,0.0789705021165084,0.0877369176104205
0.0486,0.146640221838133,0.0821131608892857,0.086768350129074
0.0488,0.147206323868267,0.0852160557319459,0.0855175174349451
0.049,0.147792112669139,0.0882715429303049,0.083993842578237
0.0492,0.14839735998063,0.0912721421470821,0.0822085315242255
0.0494,0.149021832807477,0.0942105523886702,0.0801744846950718
0.0496,0.14966529347917,0.0970796674939247,0.0779061977593047
0.0498,0.15032749971096,0.0998725911115429,0.0754196524032867
0.05,0.151008204665957,0.102582651133877,0.0727321978812818
0.0502,0.151707157018317,0.105203413556399,0.06986242419738
0.0504,0.152424101017487,0.107728695733439,0.0668300278231412
0.0506,0.153158776553508,0.110152579002342,0.0636556708991058
0.0508,0.153910919223334,0.11246942064969,0.0603608349060158
0.051,0.154680260398183,0.11467386519489,0.0569676698224916
0.0512,0.155466527291875,0.116760854968041,0.0534988398098363
0.0514,0.156269443030155,0.118725639960721,0.0499773664814782
0.0516,0.15708872672098,0.120563786930078,0.0464264708242393
0.0518,0.157924093525749,0.122271187738386,0.0428694148411045
0.052,0.15877525473146,0.123844066912066,0.0393293439804916
0.0522,0.159641917823783,0.125278988406002,0.0358291314052436
0.0524,0.160523786561019,0.126572861560887,0.0323912251358257
0.0526,0.161420561048928,0.127722946243206,0.0290374990766419
0.0528,0.162331937816419,0.128726857159423,0.0257891089022193
0.053,0.163257609892072,0.12958256733782,0.0226663537414906
0.0532,0.164197266881469,0.13028841077342,0.0196885445538238
0.0534,0.165150595045334,0.130843084233364,0.0168738800401329
0.0536,0.166117277378434,0.131245648222019,0.014239330876735
0.0538,0.167096993689253,0.131495527107097,0.0118005329989808
0.054,0.168089420680389,0.131592508409941,0.00957169059652752
0.0542,0.169094232029677,0.131536741265079,0.00756548941289629
0.0544,0.170111098472003,0.131328734056037,0.00579302086914252
0.0546,0.171139687881798,0.130969351236286,0.00426371745559758
0.0548,0.172179665356185,0.130459809346026,0.00298529975720001
0.055,0.173230693298762,0.129801672237366,0.00196373539750448
0.0552,0.174292431503997,0.128996845522192,0.00120321010455687
0.0554,0.175364537242216,0.128047570258812,0.000706111019030247
0.0556,0.176446665345167,0.12695641589512,0.000473022281875969
0.0558,0.177538468292128,0.125726272487708,0.000502732855827686
0.056,0.178639596296546,0.124360342217946,0.000792256452950884
0.0562,0.179749697393184,0.122862130227588,0.00133686335960825
0.0564,0.180868417525756,0.121235434797975,0.00213012387124587
0.0566,0.181995400635018,0.119484336898319,0.0031639629728187
0.0568,0.183130288747311,0.117613189129918,0.00442872582696599
0.057,0.184272722063515,0.11562660409447,0.00591325356169843
0.0572,0.185422339048405,0.113529442215853,0.00760496878282901
0.0574,0.186578776520385,0.111326799045921,0.00948997017408433
0.0576,0.187741669741568,0.10902399208593,0.0115531354901833
0.0578,0.188910652508196,0.106626547156223,0.0137782321955178
0.058,0.190085357241361,0.104140184347719,0.0161480349537437
0.0582,0.191265415078018,0.101570803589603,0.0186444491318951
0.0584,0.192450455962254,0.0989244698683651,0.0212486394467926
0.0586,0.193640108736811,0.0962073981340205,0.0239411628517707
0.0588,0.194834001234812,0.0934259379299292,0.026702104738244
0.059,0.196031760371693,0.090586557783132,0.0295112175095026
0.0592,0.197233012237309,0.0876958293925504,0.0323480605734546
0.0594,0.198437382188179,0.0847604116527021,0.0351921407968536
0.0596,0.199644494939871,0.0817870345508425,0.038023052465866
0.0598,0.200853974659489,0.0787824829755787,0.0408206158065684
0.06,0.202065445058232,0.075753580475067,0.0435650131340751
0.0602,0.203278529484029,0.0727071730028717,0.0462369217202921
0.0604,0.204492851014194,0.0696501126894477,0.0488176424976363
0.0606,0.205708032548105,0.0665892416770007,0.0512892237492223
0.0608,0.206923696899872,0.0635313760551827,0.0536345789747422
0.061,0.208139466890966,0.0604832899347044,0.0558375981652615
0.0612,0.209354965442805,0.0574516996954726,0.0578832517691088
0.0614,0.21056981566925,0.0544432484453199,0.059757686684576
0.0616,0.211783640969009,0.0514644907247489,0.0614483136728998
0.0618,0.212996065117918,0.0485218774924163,0.062943885646547
0.062,0.214206712361069,0.0456217414252718,0.064234566352729
0.0622,0.215415207504776,0.0427702825664138,0.0653119890398901
0.0624,0.216621176008353,0.0399735543527723,0.0661693047651612
0.0626,0.217824244075668,0.0372374500537153,0.0668012200729522
0.0628,0.219024038746471,0.0345676896505961,0.0672040238485003
0.063,0.220220187987465,0.0319698071861022,0.0673756032247594
0.0632,0.221412320783083,0.029449138611057,0.0673154484960244
0.0634,0.222600067225981,0.0270108101550476,0.0670246470666085
0.0636,0.223783058607195,0.0246597272459222,0.0665058665372314
0.0638,0.22496092750595,0.022400564001815,0.0657633271050256
0.064,0.226133307879111,0.0202377533179205,0.0648027635247513
0.0642,0.227299835150232,0.0181754775687502,0.0636313769484188
0.0644,0.228460146298201,0.016217659945089,0.0622577770276326
0.0646,0.229613879945449,0.0143679564432882,0.0606919147271087
0.0648,0.230760676445701,0.0126297485229439,0.0589450063585881
0.065,0.231900177971257,0.0110061364473627,0.0570294494013636
0.0652,0.23303202859977,0.00949993331956648,0.0549587307284886
0.0654,0.234155874400503,0.00811365982488855,0.0527473279061124
0.0656,0.235271363520059,0.00684953968952089,0.0504106042769765
0.0658,0.236378146267535,0.00570949586263898,0.0479646985776443
0.066,0.237475875199104,0.00469514742800603,0.0454264098722747
0.0662,0.238564205201996,0.00380780724920889,0.0428130786135023
0.0664,0.239642793577851,0.00304848035093969,0.0401424646630853
0.0666,0.240711300125436,0.00241786303698874,0.0374326231213028
0.0668,0.241769387222694,0.00191634274387772,0.0347017788245571
0.067,0.242816719908123,0.00154399862732879,0.0319682003751856
0.0672,0.243852965961436,0.00130060287704944,0.0292500745661764
0.0674,0.244877795983514,0.00118562275361091,0.0265653820562601
0.0676,0.245890883475615,0.00119822333951839,0.0239317751378829
0.0678,0.246891904917822,0.00133727099491564,0.0213664584219094
0.068,0.247880539846712,0.00160133750673974,0.0188860732387293
0.0682,0.248856470932234,0.00198870491854731,0.0165065865259706
0.0684,0.249819384053765,0.00249737102667483,0.0142431849384094
0.0686,0.250768968375337,0.00312505552687732,0.01211017487627
0.0688,0.25170491642001,0.00386920679411184,0.0101208890841215
0.069,0.252626924143377,0.00472700927670449,0.00828760042439229
0.0692,0.253534691006184,0.00569539148475853,0.00662144337745841
0.0694,0.25442792004604,0.0067710345513334,0.00513234376468285
0.0696,0.255306317948209,0.00795038134365237,0.00382895713211593
0.0698,0.25616959511547,0.00922964610038395,0.0027186161711861
0.07,0.257017465737008,0.0106048245698892,0.00180728748908314
0.0702,0.257849647856349,0.0120717046232372,0.00109953797608247
0.0704,0.258665863438294,0.0136258773147702,0.000598510950242472
0.0706,0.259465838434864,0.0152627483620441,0.000305912192192025
0.0708,0.260249302850209,0.0169775500160848,0.000222005914569082
0.071,0.261015990804499,0.0187653532920896,0.000345620642548033
0.0712,0.261765640596758,0.0206210805299651,0.000674164914262476
0.0714,0.26249799476663,0.0225395182534285,0.00120365264325338
0.0716,0.263212800155076,0.0245153302958092,0.00192873791979529
0.0718,0.263909807963968,0.0265430711601892,0.00284275896452179
0.072,0.264588773814586,0.0286171995810749,0.00393779088659599
0.0722,0.265249457804983,0.0307320922544555,0.0052047068401809
0.0724,0.265891624566225,0.0328820577028273,0.00663324711751409
0.0726,0.266515043317481,0.0350613502415677,0.00821209566487805
0.0728,0.267119487919951,0.037264184012942,0.00992896345949391
0.073,0.26770473692962,0.0394847470539892,0.011770678141178
0.0732,0.268270573648834,0.0417172153645863,0.0137232792527694
0.0734,0.268816786176671,0.0439557669421217,0.015772118408104
0.0736,0.269343167458109,0.0461945957494181,0.0179019636759121
0.0738,0.26984951533197,0.0484279255828337,0.0200971074426206
0.074,0.270335632577637,0.0506500238078347,0.0223414769968066
0.0742,0.270801326960525,0.0528552149297796,0.0246187470630965
0.0744,0.271246411276303,0.0550378939681714,0.0269124535036888
0.0746,0.271670703393856,0.0571925396032205,0.0292061074014762
0.0748,0.272074026296965,0.059313727064235,0.0314833087399158
0.075,0.272456208124719,0.0613961407300799,0.0337278589013555
0.0752,0.272817082210628,0.063434586412753,0.0359238712173573
0.0754,0.273156487120436,0.0654240032959943,0.0380558788215954
0.0756,0.273474266688634,0.0673594755017747,0.0401089390779922
0.0758,0.273770270053647,0.0692362432585051,0.0420687338837071
0.076,0.274044351691704,0.07104971364586,0.0439216651782211
0.0762,0.274296371449375,0.0727954708922165,0.0456549450258245
0.0764,0.27452619457477,0.0744692862018729,0.0472566796790278
0.0766,0.274733691747392,0.0760671270904175,0.0487159470745188
0.0768,0.274918739106636,0.0775851662078901,0.0500228672609329
0.077,0.275081218278938,0.0790197896306638,0.051168665308553
0.0772,0.27522101640355,0.0803676046043368,0.0521457263047718
0.0774,0.275338026156957,0.0816254467212933,0.0529476420953043
0.0776,0.275432145775907,0.0827903865180108,0.0535692494893945
0.0778,0.275503279079075,0.0838597354786432,0.0540066597071557
0.078,0.275551335487338,0.0848310514328751,0.0542572789083452
0.0782,0.275576230042659,0.0857021433375416,0.0543198197038427
0.0784,0.275577883425587,0.0864710754330254,0.0541943036134725
0.0786,0.275556221971357,0.0871361707669774,0.0538820544961461
0.0788,0.275511177684597,0.0876960140794438,0.0533856830401733
0.079,0.275442688252631,0.0881494540450472,0.0527090624625781
0.0792,0.275350697057384,0.0884956048694181,0.0518572956259548
0.0794,0.275235153185874,0.0887338472386375,0.0508366738393864
0.0796,0.275096011439313,0.0888638286220074,0.0496546276658562
0.0798,0.274933232340782,0.0888854629300148,0.0483196701120205
0.08,0.274746782141516,0.0887989295308983,0.0468413326268326
0.0802,0.274536632825766,0.088604671630748,0.0452300943829742
0.0804,0.274302762114259,0.0883033940235871,0.0434973053590563
0.0806,0.274045153466249,0.0878960602193632,0.0416551037807952
0.0808,0.273763796080159,0.087383888959247,0.0397163285156174
0.081,0.273458684892812,0.086768350129074,0.0376944270471376
0.0812,0.273129820577261,0.0860511600831646,0.0356033596835104
0.0814,0.27277720953921,0.0852342763921348,0.0334575006766017
0.0816,0.272400863912038,0.0843198920296406,0.0312715369471081
0.0818,0.272000801550413,0.0833104290142923,0.0290603651240991
0.082,0.271577046022515,0.0822085315242255,0.0268389876158629
0.0822,0.27112962660086,0.0810170585030168,0.0246224084323872
0.0824,0.270658578251739,0.079739075776789,0.0224255294782988
0.0826,0.270163941623257,0.0783778477034489,0.0202630480286307
0.0828,0.269645763031996,0.0769368283760536,0.0181493560884835
0.083,0.269104094448299,0.0754196524032867,0.0160984423215609
0.0832,0.268538993480171,0.0738301252909632,0.0141237972118427
0.0834,0.267950523355814,0.0721722134493522,0.0122383220974685
0.0836,0.2673387529048,0.0704500338519161,0.0104542426864236
0.0838,0.266703756537879,0.0686678433718064,0.00878302763008189
0.084,0.266045614225434,0.0668300278231411,0.00723531269330449
0.0842,0.265364411474592,0.0649410907346939,0.00582083101889465
0.0844,0.264660239304991,0.0630056418841727,0.00454834994006527
0.0846,0.263933194223216,0.0610283856217356,0.00342561474749892
0.0848,0.263183378195907,0.0590141090117953,0.00245929976791282
0.085,0.262410898621549,0.0569676698224916,0.00165496705912819
0.0852,0.261615868300949,0.0548939843924784,0.00101703297285814
0.0854,0.260798405406413,0.0527980154048469,0.000548742781138788
0.0856,0.259958633449631,0.0506847595981313,0.000252153505933186
0.0858,0.25909668124827,0.0485592354443792,0.000128125034315924
0.086,0.258212682891297,0.0464264708242393,0.000176319544204176
0.0862,0.257306777703035,0.0442914907289171,0.000395209208228306
0.0864,0.25637911020596,0.0421593050186757,0.00078209208642855
0.0866,0.255429830082253,0.0400348962673098,0.00133311606241279
0.0868,0.25445909213412,0.0379232077217098,0.00204331062279561
0.087,0.253467056242875,0.0358291314052436,0.00290662622653251
0.0872,0.252453887326825,0.0337574963932401,0.00391598095952362
0.0874,0.25141975529794,0.0317130572883245,0.00506331412093682
0.0876,0.250364835017335,0.0297004829227857,0.00633964634141056
0.0878,0.249289306249577,0.0277243453144984,0.00773514578995715
0.088,0.248193353615816,0.0257891089022193,0.00923919998627993
0.0882,0.247077166545774,0.0238991200852995,0.0108404926986013
0.0884,0.245940939228577,0.0220585970920353,0.0125270853742277
0.0886,0.244784870562473,0.0202716201999922,0.0142865025211307
0.0888,0.243609164103423,0.0185421223307002,0.0161058204340248
0.089,0.242414028012597,0.0168738800401329,0.0179717586378934
0.0892,0.241199675002779,0.0152705049253468,0.0198707734057866
0.0894,0.239966322283695,0.0137354354665735,0.0217891526961039
0.0896,0.238714191506293,0.0122719293229362,0.0237131118474948
0.0898,0.23744350870596,0.0108830560987953,0.0256288893670552
0.09,0.236154504244726,0.00957169059652752,0.027522842149599
0.0902,0.234847412752441,0.00834050657030527,0.0293815394724643
0.0904,0.233522473066959,0.00719197099417911,0.0311918551214795
0.0906,0.232179928173334,0.00612833885646901,0.0329410570192647
0.0908,0.23082002514205,0.00515164849115274,0.0346168937468914
0.091,0.229443015066296,0.00426371745559758,0.0362076773738614
0.0912,0.22804915299831,0.00346613896262287,0.0377023620392688
0.0914,0.226638697884798,0.00276027887351063,0.0390906177586107
0.0916,0.22521191250145,0.00214727325719161,0.0403628989658447
0.0918,0.223769063386577,0.00162802651944567,0.041510507338635
0.092,0.222310420773871,0.0012032101045569,0.0425256484960537
0.0922,0.220836258524318,0.00087326177046381,0.0434014822019947
0.0924,0.219346854057277,0.000638385437052188,0.044132165753893
0.0926,0.217842488280741,0.000498551605843638,0.0447128902847146
0.0928,0.216323445520799,0.000453498347954376,0.0451399097562312
0.093,0.21479001345032,0.000502732855827678,0.0454105624729784
0.0932,0.213242483016879,0.000645533552890023,0.0455232849986498
0.0934,0.211681148369926,0.000880952753945744,0.0454776184096502
0.0936,0.210106306787246,0.0012078198678119,0.045274206873731
0.0938,0.208518258600703,0.00162474513240688,0.0449147885947109
0.094,0.206917307121302,0.00213012387124583,0.0444021792168763
0.0942,0.205303758563576,0.00272214125906766,0.0437402478343804
0.0944,0.203677921969336,0.00339877758312238,0.0429338858014943
0.0946,0.202040109130777,0.00415781398548962,0.0419889685885337
0.0948,0.20039063451299,0.00499683867068089,0.0409123109753842
0.095,0.198729815175869,0.00591325356169843,0.0397116159194357
0.0952,0.197057970695458,0.00690428138669454,0.0383954174771362
0.0954,0.195375423084744,0.00796697317738702,0.0369730181979785
0.0956,0.19368249671392,0.00909821615944981,0.0354544214463019
0.0958,0.191979518230138,0.0102947420142149,0.0338502591395603
0.096,0.190266816476771,0.0115531354901833,0.032171715421486
0.0962,0.18854472241221,0.0128698433420749,0.0304304468146484
0.0964,0.186813569028205,0.0142411835744159,0.0286384994191265
0.0966,0.185073691267783,0.0156633549660089,0.0268082237422183
0.0968,0.183325425942762,0.0171324468510217,0.0249521877582211
0.097,0.181569111650865,0.0186444491318951,0.0230830888072191
0.0972,0.179805088692483,0.0201952624987847,0.0212136649474782
0.0974,0.178033698987085,0.0217807088298378,0.0193566063774492
0.0976,0.176255285989303,0.0233965417462594,0.0175244675405015
0.0978,0.174470194604719,0.0250384572958189,0.0157295805184281
0.098,0.172678771105369,0.026702104738244,0.0139839703084993
0.0982,0.170881363044981,0.0283830974057774,0.0122992725635207
0.0984,0.169078319173982,0.0300770236120854,0.0106866543550878
0.0986,0.167269989354278,0.0317794575826805,0.00915673849714741
0.0988,0.165456724473846,0.0334859703800581,0.0077195319402942
0.099,0.163638876361144,0.0351921407968538,0.00638435871709848
0.0992,0.16181679769937,0.0368935661904918,0.00515979788543733
0.0994,0.159990841940587,0.0385858732330346,0.00405362688050145
0.0996,0.158161363219734,0.0402647285502336,0.00307277064715548
0.0998,0.156328716268556,0.0419258492241423,0.00222325688290764
0.1,0.154493256329454,0.043565013134075,0.00151017767819067

==> PlotMSM2.csv <==
x,y1,y2,y3
-0.1,0.0647971245907653,0.00977569647818209,0.00664357379833049
-0.0998,0.0640609282953371,0.0105580883616257,0.0064940726284785
-0.0996,0.0633197448453291,0.011348719443876,0.0063066688040654
-0.0994,0.0625736874744785,0.0121461122631415,0.00608275427398185
-0.0992,0.0618228701231989,0.0129487619303353,0.00582402290220545
-0.099,0.0610674074150754,0.0137551394338696,0.00553245977081965
-0.0988,0.060307414633236,0.0145636950168418,0.00521032834743039
-0.0986,0.0595430076966094,0.0153728616188271,0.00486015559763356
-0.0984,0.0587743031360686,0.0161810583743067,0.00448471513784228
-0.0982,0.0580014180704722,0.0169866941595974,0.00408700853783541
-0.098,0.0572244701826041,0.0177881711800069,0.00367024489573538
-0.0978,0.0564435776950203,0.0185838885888082,0.00323781882067451
-0.0976,0.055658859345807,0.0193722461295278,0.00279328697006845
-0.0974,0.0548704343642561,0.0201516477929515,0.00234034329910592
-0.0972,0.0540784224464632,0.0209205054801906,0.00188279318970018
-0.097,0.0532829437308552,0.0216772426631059,0.00142452663466726
-0.0968,0.0524841187736521,0.0224202980333624,0.000969490660229633
-0.0966,0.0516820685242682,0.0231481291313877,0.000521661176037582
-0.0964,0.0508769143006595,0.0238592159465238,8.50144467121843E-05
-0.0962,0.050068777764624,0.024552064479701,0.000336501617604941
-0.096,0.0492577808970567,0.0252252102600266,0.000738996152074971
-0.0958,0.0484440459731704,0.0258772218067571,0.00111866380898216
-0.0956,0.0476276955376836,0.0265067040282301,0.00147181281079989
-0.0954,0.0468088523799836,0.0271123015494513,0.00179489238676037
-0.0952,0.0459876395092702,0.0276927019601769,0.00208451939857484
-0.095,0.0451641801296845,0.0282466389754926,0.00233750396569365
-0.0948,0.0443385976154312,0.028772895501077,0.0025508739065726
-0.0946,0.0435110154858967,0.0292703065955356,0.00272189781978104
-0.0944,0.0426815573807722,0.0297377623224135,0.00284810663740536
-0.0942,0.0418503470351847,0.0301742104847369,0.0029273134930127
-0.094,0.0410175082548429,0.0305786592351869,0.002957631757382
-0.0938,0.040183164891205,0.0309501795552874,0.0029374911072111
-0.0936,0.0393474408166707,0.0312879075972777,0.00286565150499103
-0.0934,0.0385104598998071,0.0315910468826496,0.00274121498211644
-0.0932,0.0376723459806106,0.0318588703516511,0.00256363513198224
-0.093,0.0368332228458133,0.032090722258396,0.00233272423520178
-0.0928,0.0359932142042378,0.032286019906571,0.00204865795507022
-0.0926,0.0351524436622073,0.0324442552210959,0.0017119775578777
-0.0924,0.0343110346990143,0.0325649961514692,0.00132358962954112
-0.0922,0.0334691106424572,0.0326478879029204,0.000884763277154579
-0.092,0.0326267946444471,0.0326926539918877,0.000397124821340585
-0.0918,0.0317842096566913,0.03269909712275,0.000137349997401356
-0.0916,0.0309414784064605,0.0326670998831559,0.00071634625792482
-0.0914,0.0300987233724429,0.0325966252557205,0.00133722248579951
-0.0912,0.0292560667606923,0.0324877169442898,0.00199702559466543
-0.091,0.0284136304806747,0.0323404995134089,0.00269250805117548
-0.0908,0.0275715361214204,0.0321551783400738,0.00342014715742397
-0.0906,0.0267299049277836,0.0319320393772881,0.00417616632971667
-0.0904,0.02588885777682,0.0316714487293981,0.00495655823826723
-0.0902,0.025048515154282,0.0313738520396236,0.00575710965901161
-0.09,0.0242089971312423,0.0310397736906544,0.00657342787629418
-0.0898,0.0233704233408451,0.0306698158196299,0.00740096846381123
-0.0896,0.0225329129551976,0.030264657149266,0.00823506426095645
-0.0894,0.0216965846623995,0.029825051637337,0.0090709553526959
-0.0892,0.02086155664372,0.0293518269471614,0.0099038198533541
-0.089,0.0200279465509274,0.0288458827421738,0.0107288052882933
-0.0888,0.0191958714837738,0.0283081888080958,0.0115410603624541
-0.0886,0.0183654479676424,0.0277397830066395,0.0123357669011377
-0.0884,0.0175367919313613,0.0271417690650904,0.0131081717462861
-0.0882,0.0167100186851884,0.0265153142065232,0.0138536183908658
-0.088,0.0158852428989734,0.0258616466257971,0.0145675781348047
-0.0878,0.0150625785804995,0.0251820528168592,0.0152456805482612
-0.0876,0.0142421390540139,0.0244778747572596,0.0158837430318166
-0.0874,0.0134240369389457,0.0237505069561365,0.016477799268453
-0.0872,0.012608384128822,0.0230013933722759,0.0170241263688739
-0.087,0.0117952917703815,0.022232024209181,0.0175192705198195
-0.0868,0.0109848702428954,0.0214439325943985,0.0179600709544496
-0.0866,0.0101772291376946,0.0206386911506485,0.0183436820745741
-0.0864,0.00937247723791265,0.019817908466585,0.0186675935664324
-0.0862,0.00857072249844535,0.0189832254752784,0.0189296483647676
-0.086,0.0077720720261329,0.0181363117487519,0.0191280583340469
-0.0858,0.00697663206016839,0.0172788617171333,0.0192614175507345
-0.0856,0.00618450795273844,0.0164125908211882,0.0193287130864356
-0.0854,0.0053958041498958,0.0155392316071839,0.0193293332083975
-0.0852,0.00461062417267428,0.0146605297731999,0.0192630729311583
-0.085,0.00382907059844424,0.0137782401761439,0.0191301368709606
-0.0848,0.00305124504251643,0.0128941228088524,0.0189311393727821
-0.0846,0.00227724813999602,0.0120099387567576,0.0186671018983491
-0.0844,0.0015071795278917,0.011127446143676,0.0183394476821602
-0.0842,0.000741137827483158,0.0102483960763321,0.0179499936812506
-0.084,2.07793730495721E-05,0.00937452859726039,0.0175009398630117
-0.0838,0.000778475535729806,0.00850756865574004,0.0169948558937523
-0.0836,0.00153185518962056,0.00764922210640174,0.0164346653086913
-0.0834,0.00228082394738595,0.0068011717451093,0.0158236272616038
-0.0832,0.00302528852157733,0.00596507339165933,0.0151653159692643
-0.083,0.00376515674063997,0.00514255202876045,0.0144635979820399
-0.0828,0.00450033756463644,0.00433519800664584,0.0137226074273512
-0.0826,0.00523074110068401,0.00354456332254879,0.0129467193871484
-0.0824,0.00595627861810233,0.00277215798411584,0.0121405215839279
-0.0822,0.00667686256327022,0.002019446465664,0.011308784562053
-0.082,0.00739240657418566,0.001287844265991,0.0104564305621497
-0.0818,0.00810282549472821,0.000578714576236514,0.00958850129604312
-0.0816,0.00880803538862098,0.000106634933949868,0.00871012483801705
-0.0814,0.00950795355308826,0.000766955203928834,0.00782648185504441
-0.0812,0.0102024985322065,0.00140105873555509,0.00694277140400812
-0.081,0.0108915901299473,0.00200782240519357,0.00606417652776221
-0.0808,0.0115751494229085,0.00258619012715162,0.00519582988413896
-0.0806,0.0122530987727301,0.0031351753617435,0.00434277964266911
-0.0804,0.0129253618381971,0.00365386346155124,0.00350995588283886
-0.0802,0.0135918635870195,0.00414141384981273,0.00270213772515492
-0.08,0.0142525303072958,0.0045970620252478,0.00192392142214546
-0.0798,0.0149072896186503,0.00502012138802972,0.00117968963070428
-0.0796,0.0155560704830486,0.00540998488201889,0.000473582079927673
-0.0794,0.0161988032152836,0.00576612644879631,0.000190532160162849
-0.0792,0.0168354194931343,0.00608810228947109,0.000809080613818657
-0.079,0.0174658523671946,0.00637555193067953,0.00137881135506623
-0.0788,0.018090036270369,0.00662819909164852,0.0018968148127816
-0.0786,0.018707907027035,0.00684585234966032,0.00236054326871067
-0.0784,0.0193194018618706,0.00702840560172673,0.00276782790704598
-0.0782,0.0199244594083449,0.00717583832075912,0.00311689329043991
-0.078,0.0205230197168708,0.00728821560500416,0.00340636915452629
-0.0778,0.0211150242626182,0.00736568802000334,0.0036352994310245
-0.0776,0.0217004159529876,0.00740849123282566,0.00380314842819606
-0.0774,0.022279139134741,0.00741694543881623,0.00390980411667976
-0.0772,0.0228511396007911,0.00739145458159801,0.00395557848842771
-0.077,0.0234163645966471,0.00733250536755783,0.00394120497646173
-0.0768,0.0239747628265162,0.00724066607654095,0.00386783294333386
-0.0766,0.0245262844590592,0.00711658517096822,0.00373701926637024
-0.0764,0.0250708811328019,0.00696098970607691,0.00355071706786367
-0.0762,0.0256085059611991,0.00677468354446694,0.00331126165822089
-0.076,0.0261391135373526,0.00655854537861124,0.00302135377952899
-0.0758,0.0266626599383817,0.0063135265654556,0.00268404025594459
-0.0756,0.0271791027294459,0.00604064877769538,0.00230269217560158
-0.0754,0.0276884009674214,0.00574100147676505,0.00188098074624642
-0.0752,0.0281905152042276,0.0054157392130187,0.00142285098342241
-0.075,0.0286854074898075,0.00506607875900662,0.000932493405622917
-0.0748,0.0291730413747603,0.00469329608217031,0.000414313925296367
-0.0746,0.0296533819126241,0.0042987231636797,0.000127097862176816
-0.0744,0.0301263956618146,0.00388374467052448,0.000687001777510582
-0.0742,0.0305920506872131,0.00344979448834389,0.00126054132002861
-0.074,0.0310503165614104,0.00299835212283446,0.00184277886015697
-0.0738,0.0315011643656022,0.00253093897791369,0.00242873152094677
-0.0736,0.0319445666901408,0.00204911451913817,0.00301340750186478
-0.0734,0.0323804976347397,0.00155447233117466,0.00359184259393798
-0.0732,0.0328089328083344,0.00104863607840494,0.00415913663289191
-0.073,0.0332298493286002,0.000533255378005713,0.00471048963619683
-0.0728,0.0336432258211269,1.00015950837579E-05,0.00524123737095477
-0.0726,0.0340490424182506,0.000519436430334816,0.00574688610231331
-0.0724,0.0344472807575465,0.00105335671446757,0.00622314627657573
-0.0722,0.0348379239799808,0.00159004850892476,0.00666596489936652
-0.072,0.0352209567277246,0.00212779671752864,0.00707155637706834
-0.0718,0.0355963651416315,0.00266488634036292,0.00743643159923229
-0.0716,0.0359641368583778,0.00319960693450976,0.00775742505071246
-0.0714,0.03632426100727,0.00373025708085666,0.00803171975482548
-0.0712,0.0366767282067191,0.00425514884630166,0.0082568698628066
-0.071,0.0370215305603841,0.00477261223065958,0.00843082072013126
-0.0708,0.037358661652985,0.00528099958757006,0.00855192625680841
-0.0706,0.0376881165457902,0.00577869000872949,0.00861896356640717
-0.0704,0.0380098917717765,0.00626409366081897,0.00863114455725078
-0.0702,0.0383239853304664,0.00673565606457318,0.00858812457876747
-0.07,0.0386303966824434,0.00719186230553194,0.00849000794630453
-0.0698,0.0389291267435472,0.00763124116614099,0.00833735030865204
-0.0696,0.0392201778787524,0.00805236916901555,0.00813115782394593
-0.0694,0.0395035538957315,0.00845387452135152,0.00787288313138431
-0.0692,0.0397792600381047,0.00883444095066586,0.00756441812814946
-0.069,0.0400473029783804,0.009192811422267,0.00720808358292974
-0.0688,0.0403076908105862,0.00952779172909887,0.00680661563933486
-0.0686,0.0405604330425961,0.00983825394486695,0.00636314928414262
-0.0684,0.0408055405881536,0.0101231397316432,0.00588119887655616
-0.0682,0.0410430257585955,0.0103814634934547,0.00536463585534576
-0.068,0.0412729022542782,0.0106123153676903,0.00481766376074796
-0.0678,0.0414951851557094,0.0108148640465112,0.00424479072716695
-0.0676,0.0417098909143882,0.0109883594208182,0.00365079962092476
-0.0674,0.0419170373433568,0.0111321350397175,0.00304071601441724
-0.0672,0.0421166436074667,0.0112456103788323,0.00241977420392931
-0.067,0.0423087302133619,0.0113282929112292,0.00179338149292323
-0.0668,0.0424933189991837,0.0113797799751655,0.00116708097574949
-0.0666,0.0426704331239985,0.0113997604333201,0.000546513068325394
-0.0664,0.0428400970569542,0.0113880161186317,6.26239576890003E-05
-0.0662,0.043002336566165,0.0113444230623535,0.000654614172395953
-0.066,0.0431571787073333,0.0112689525004199,0.00122376464549488
-0.0658,0.0433046518121063,0.0111616716547269,0.00176444628836576
-0.0656,0.0434447854761755,0.0110227442864364,0.0022711346014524
-0.0654,0.0435776105471201,0.0108524310189351,0.0027384500469974
-0.0652,0.0437031591119993,0.0106510894286069,0.00316119776808384
-0.065,0.0438214644846962,0.0104191739021085,0.00353440637773567
-0.0648,0.0439325611930181,0.0101572352593766,0.00385336554651687
-0.0646,0.0440364849655558,0.00986592014213714,0.00411366212362153
-0.0644,0.0441332727183072,0.00954597016822684,0.00431121453483147
-0.0642,0.0442229625410687,0.00919822085258647,0.00444230521088433
-0.064,0.0443055936835966,0.00882360029632477,0.00450361081168653
-0.0638,0.044381206541546,0.0084231276457967,0.00449223002534645
-0.0636,0.0444498426421886,0.00799791132417906,0.004405708736113
-0.0634,0.0445115446299134,0.00754914703856211,0.00424206237188831
-0.0632,0.0445663562515174,0.00707811556610486,0.00399979525993625
-0.063,0.0446143223412867,0.0065861803233278,0.00367791683861483
-0.0628,0.044655488805875,0.0060747847231306,0.00327595459329986
-0.0626,0.0446899026089832,0.00554544932463015,0.002793963606004
-0.0624,0.0447176117558434,0.00499976878141148,0.00223253263039588
-0.0622,0.0447386652775136,0.00443940859426914,0.00159278662683588
-0.062,0.0447531132149855,0.00386610167498938,0.000876385715525119
-0.0618,0.0447610066031113,0.00328164472818335,8.55205297506378E-05
-0.0616,0.0447623974543536,0.00268789445862535,0.000777096024651387
-0.0614,0.0447573387423634,0.00208676361198027,0.00170824057326908
-0.0612,0.0447458843853894,0.00148021685721504,0.00270419458602213
-0.061,0.0447280892295247,0.000870266519383715,0.00376076312058888
-0.0608,0.0447040090317958,0.000258968171852255,0.00487329689441937
-0.0606,0.0446737004430962,0.000351583902617641,0.00603671756044153
-0.0604,0.0446372209909728,0.000959261372167558,0.00724554603932716
-0.0602,0.0445946290622664,0.00156190662745537,0.00849393373980858
-0.06,0.0445459838856141,0.00215733765421915,0.009775696478182
-0.0598,0.0444913455138162,0.00274335299616156,0.0110843508889342
-0.0596,0.0444307748060735,0.00331773679727737,0.0124131531005243
-0.0594,0.0443643334100996,0.00387826391252689,0.0137551394338697
-0.0592,0.0442920837441133,0.00442270507556006,0.0151031688661349
-0.059,0.0442140889787155,0.00494883211202538,0.016449966989123
-0.0588,0.0441304130186564,0.00545442318685149,0.0177881711800069
-0.0586,0.0440411204844961,0.00593726807377026,0.0191103766924127
-0.0584,0.0439462766941669,0.006395173435256,0.0204091833680351
-0.0582,0.043845947644438,0.0068259681009888,0.0216772426631059
-0.058,0.0437401999922915,0.00722750833291152,0.0229073046801888
-0.0578,0.043629101036212,0.00759768306493498,0.0240922648939747
-0.0576,0.0435127186973963,0.00793441910536213,0.0252252102600266
-0.0574,0.0433911215008877,0.00823568629014225,0.0262994643977744
-0.0572,0.0432643785566395,0.00849950257513583,0.0273086315434955
-0.057,0.0431325595405141,0.008723939055665,0.0282466389754926
-0.0568,0.0429957346752212,0.00890712490174839,0.0291077776221962
-0.0566,0.0428539747112008,0.00904725219756728,0.0298867405743933
-0.0564,0.0427073509074565,0.0091425806738854,0.0305786592351869
-0.0562,0.0425559350123436,0.00919144232234702,0.0311791368555268
-0.056,0.0423997992443168,0.00919224588080371,0.0316842792191465
-0.0558,0.0422390162726439,0.00914348117907355,0.032090722258396
-0.0556,0.0420736591980887,0.0090437233348123,0.0323956564016559
-0.0554,0.041903801533569,0.00889163678947753,0.032596847473649
-0.0552,0.0417295171847963,0.00868597917469053,0.0326926539918877
-0.055,0.041550880430899,0.00842560499964779,0.0326820407255766
-0.0548,0.041367965905037,0.00810946915060269,0.0325645884073804
-0.0546,0.0411808485750112,0.00773663019382817,0.0323404995134089
-0.0544,0.0409896037238738,0.00730625347388094,0.0320106000524052
-0.0542,0.0407943069305438,0.00681761399941834,0.0315763373312811
-0.054,0.0405950340504327,0.0062700991092663,0.0310397736906544
-0.0538,0.0403918611960858,0.00566321091190351,0.0304035762307296
-0.0536,0.0401848647178444,0.00499656849200751,0.0296710025745515
-0.0534,0.039974121184532,0.00426990987820849,0.0288458827421738
-0.0532,0.0397597073641719,0.00348309376670558,0.0279325972354416
-0.053,0.0395417002047402,0.00263610099592768,0.0269360514587169
-0.0528,0.0393201768149577,0.00172903576795681,0.0258616466257971
-0.0526,0.0390952144451275,0.000762126612980445,0.0247152473273371
-0.0524,0.038866890468023,0.000264272906404011,0.0235031459560989
-0.0522,0.0386352823598292,0.00134968375364335,0.022232024209181
-0.052,0.038400467681145,0.00249350124147845,0.0209089119068607
-0.0518,0.0381625240580485,0.00369499512144985,0.0195411433866761
-0.0516,0.037921529163232,0.0049533099405349,0.0181363117487519
-0.0514,0.0376775606972109,0.0062674656652065,0.0167022212440032
-0.0512,0.0374306963696107,0.00763635857261469,0.0152468381106308
-0.051,0.0371810138805367,0.00905876240800577,0.0137782401761439
-0.0508,0.0369285909020329,0.010533329806902,0.0123045655519243
-0.0506,0.0366735050596318,0.0120585939799844,0.0108339607550104
-0.0504,0.0364158339140016,0.0136329706580336,0.00937452859726033
-0.0502,0.0361556549426955,0.0152547602937108,0.00793427618531464
-0.05,0.0358930455220061,0.0169221505163876,0.00652106337577724
-0.0498,0.0356280829089305,0.0186332188356677,0.00514255202876045
-0.0496,0.0353608442232505,0.0203859355886941,0.00380615639938711
-0.0494,0.035091406429732,0.0221781671257817,0.00251899500102736
-0.0492,0.0348198463204473,0.024007679228391,0.001287844265991
-0.049,0.0345462404972266,0.0258721407529263,0.000119094319149109
-0.0488,0.0342706653542399,0.0277691274933448,0.000981292832429306
-0.0486,0.0339931970607165,0.0296961262550601,0.00200782240519357
-0.0484,0.033713911543805,0.0316505391321523,0.00295550296798157
-0.0482,0.0334328844715766,0.0336296879794341,0.00381987934016151
-0.048,0.0331501912361785,0.0356308190704806,0.0045970620252478
-0.0478,0.0328659069371397,0.0376511079323082,0.00528375296792583
-0.0476,0.0325801063648322,0.039687664346981,0.00587726744566175
-0.0474,0.0322928639840946,0.0417375375100475,0.00637555193067952
-0.0472,0.0320042539180191,0.0437977213353421,0.00677719778390465
-0.047,0.0317143499319064,0.0458651598953573,0.00708145066933123
-0.0468,0.0314232254173938,0.0479367529860665,0.00728821560500417
-0.0466,0.0311309533767578,0.0500093618048026,0.00739805759523398
-0.0464,0.0308376064073965,0.0520798147295159,0.00741219781759997
-0.0462,0.0305432566864955,0.0541449131875095,0.00733250536755783
-0.046,0.0302479759558794,0.0562014376015259,0.0071614845928603
-0.0458,0.0299518355070537,0.0582461534008809,0.0069022580793312
-0.0456,0.02965490616644,0.0602758170851723,0.00655854537861125
-0.0454,0.029357258280808,0.0622871823279642,0.00613463759712609
-0.0452,0.0290589617029078,0.0642770061077415,0.00563536799352449
-0.045,0.0287600857773042,0.0662420548533484,0.00506607875900662
-0.0448,0.0284606993264196,0.0681791105910857,0.00443258418113284
-0.0446,0.0281608706367843,0.0700849770806053,0.00374113041669066
-0.0444,0.0278606674455007,0.0719564859267681,0.00299835212283442
-0.0442,0.0275601569269228,0.0737905026546478,0.00221122621783844
-0.044,0.0272594056795539,0.0755839327349433,0.00138702306326506
-0.0438,0.0269584797131659,0.0773337275471454,0.000533255378005713
-0.0436,0.0266574444361427,0.0790368902679297,0.000342374788627725
-0.0434,0.0263563646430503,0.0806904816723907,0.00123203068291971
-0.0432,0.0260553045024367,0.0822916258359142,0.00212779671752864
-0.043,0.0257543275448635,0.083837515724681,0.00302173522242815
-0.0428,0.0254534966511723,0.0853254186630304,0.00390594370348995
-0.0426,0.0251528740409882,0.0867526816661628,0.00477261223065958
-0.0424,0.0248525212614621,0.088116736626942,0.00561408057458392
-0.0422,0.0245524991762558,0.0894151053458686,0.00642289470993377
-0.042,0.0242528679547701,0.0906454043936167,0.00719186230553194
-0.0418,0.0239536870616189,0.0918053497958885,0.00791410682575447
-0.0416,0.0236550152463523,0.0928927615307113,0.00858311987449768
-0.0414,0.0233569105334291,0.0939055678287019,0.00919281142226702
-0.0412,0.0230594302124418,0.0948418092672407,0.00973755756859558
-0.041,0.0227626308285954,0.0956996426499395,0.0102122455059736
-0.0408,0.022466568173442,0.0964773446632404,0.0106123153676903
-0.0406,0.0221712972758728,0.0971733153024611,0.0109337986603572
-0.0404,0.0218768723933693,0.097786081060098,0.0111733530022871
-0.0402,0.0215833470035154,0.0983142978696982,0.0113282929112292
-0.04,0.0212907737957709,0.0987567537991469,0.0113966164090637
-0.0398,0.0209992046635099,0.0991123714877388,0.0113770272367986
-0.0396,0.0207086906963224,0.0993802103219671,0.0112689525004199
-0.0394,0.0204192821725838,0.0995594683455087,0.0110725555966654
-0.0392,0.0201310285522904,0.099649483899465,0.010788744297432
-0.039,0.0198439784701643,0.0996497369894905,0.0104191739021085
-0.0388,0.0195581797290271,0.0995598503770281,0.00996624539845441
-0.0386,0.0192736792934445,0.0993795903924631,0.0094330986045202
-0.0384,0.0189905232836424,0.0991088674686008,0.00882360029632479
-0.0382,0.018708756969694,0.0987477363934753,0.00814232735836466
-0.038,0.0184284247659815,0.0982963962820965,0.00739454502631925
-0.0378,0.0181495702259297,0.0977551902673425,0.0065861803233278
-0.0376,0.0178722360370146,0.0971246049108102,0.00572379082274224
-0.0374,0.017596464016046,0.0964052693350293,0.00481452890109728
-0.0372,0.0173222951047253,0.0955979540790466,0.00386610167498935
-0.037,0.0170497693654785,0.094703569679972,0.00288672684441669
-0.0368,0.0167789259775652,0.0937231649836655,0.00188508469271865
-0.0366,0.0165098032334621,0.0926579251883221,0.000870266519383774
-0.0364,0.0162424385355234,0.0915091696252735,0.000148280193512342
-0.0362,0.015976868392917,0.0902783492818909,0.00116080955777108
-0.036,0.0157131284188356,0.0889670440720154,0.00215733765421915
-0.0358,0.0154512533279839,0.0875769598598758,0.00312770514365596
-0.0356,0.0151912769343421,0.0861099252439789,0.00406164173426323
-0.0354,0.0149332321492025,0.0845678881079565,0.00494883211202538
-0.0352,0.0146771509794829,0.0829529119458487,0.00577898292901133
-0.035,0.014423064526313,0.0812671719697699,0.00654189043519775
-0.0348,0.014171002983895,0.0795129510083653,0.00722750833291152
-0.0346,0.0139209956386377,0.0776926352048923,0.00782601542901029
-0.0344,0.0136730708685626,0.075808709524184,0.00832788265862308
-0.0342,0.013427256142982,0.0738637530781413,0.00872393905566497
-0.034,0.0131835780224479,0.0718604342797742,0.00900543624942122
-0.0338,0.0129420621589712,0.0698015058361623,0.00916411107324482
-0.0336,0.0127027332965101,0.0676897995910297,0.00919224588080371
-0.0334,0.0124656152717255,0.0655282212279316,0.00908272617728962
-0.0332,0.0122307310150049,0.0633197448453291,0.00882909518750085
-0.033,0.0119981025517505,0.0610674074150753,0.00842560499964779
-0.0328,0.0117677510039326,0.0587743031360685,0.00786726394300674
-0.0326,0.0115396965919061,0.0564435776950203,0.00714987987904858
-0.0324,0.0113139586364878,0.054078422446463,0.00627009910926627
-0.0322,0.0110905555612951,0.0516820685242682,0.00522544062847877
-0.032,0.0108695048953426,0.0492577808970566,0.00401432547973456
-0.0318,0.0106508232758956,0.0468088523799836,0.00263610099592768
-0.0316,0.0104345264515794,0.0443385976154311,0.00109105974366564
-0.0314,0.0102206292857416,0.0418503470351845,0.00061954698335894
-0.0312,0.0100091457600666,0.0393474408166707,0.00249350124147845
-0.031,0.00980008897843957,0.0368332228458132,0.00452761617098035
-0.0308,0.00959347117105822,0.0343110346990143,0.00671773943890367
-0.0306,0.00938930369879046,0.0317842096566913,0.00905876240800577
-0.0304,0.00918759705777573,0.0292560667606921,0.0115446350142358
-0.0302,0.0089883608842678,0.0267299049277836,0.0141683863000813
-0.03,0.00879160395971664,0.0242089971312421,0.0169221505163876
-0.0298,0.0085973342160876,0.0216965846623995,0.0197971986709241
-0.0296,0.00840555874141479,0.0191958714837736,0.0227839753682903
-0.0294,0.00821628378558689,0.0167100186851883,0.0258721407529264
-0.0292,0.00802951476636253,0.014242139054014,0.0290506173352508
-0.029,0.00784525627561261,0.0117952917703814,0.0323076414504571
-0.0288,0.00766351208578741,0.00937247723791265,0.0356308190704805
-0.0286,0.00748428515660528,0.00697663206016836,0.0390071856622856
-0.0284,0.00730757764196053,0.0046106241726743,0.0424232697600605
-0.0282,0.00713339089704747,0.00227724813999598,0.0458651598953572
-0.028,0.00696172548569813,2.07793730496516E-05,0.0493185745077788
-0.0278,0.00679258118793029,0.00228082394738595,0.0527689344396717
-0.0276,0.00662595700770313,0.00450033756463657,0.0562014376015259
-0.0274,0.00646185118087758,0.00667686256327022,0.0596011353805357
-0.0272,0.00630026118337787,0.00880803538862102,0.0629530103531366
-0.027,0.00614118373955188,0.0108915901299475,0.0662420548533486
-0.0268,0.00598461483072616,0.0129253618381971,0.0694533499425356
-0.0266,0.00583054970395329,0.0149072896186504,0.0725721443227207
-0.0264,0.00567898288094787,0.0168354194931343,0.0755839327349432
-0.0262,0.00552990816720767,0.018707907027035,0.0784745333863044
-0.026,0.00538331866131711,0.0205230197168708,0.0812301639542884
-0.0258,0.00523920676442889,0.022279139134741,0.0838375157246809
-0.0256,0.00509756418992119,0.0239747628265162,0.0862838254298429
-0.0254,0.00495838197322601,0.025608505961199,0.0885569443672153
-0.0252,0.00482165048182593,0.027179102729446,0.0906454043936167
-0.025,0.00468735942541511,0.0286854074898075,0.0925384804090672
-0.0248,0.00455549786622108,0.0301263956618146,0.0942262489644292
-0.0246,0.00442605422948379,0.0315011643656023,0.0956996426499396
-0.0244,0.00429901631408801,0.0328089328083344,0.0969504999466135
-0.0242,0.00417437130334518,0.0340490424182506,0.0979716102493429
-0.024,0.0040521057759215,0.0352209567277246,0.0987567537991468
-0.0238,0.00393220571690769,0.03632426100727,0.0993007362922624
-0.0236,0.00381465652902712,0.0373586616529851,0.0995994179654171
-0.0234,0.003699443043978,0.0383239853304664,0.0996497369894905
-0.0232,0.00358654953390614,0.0392201778787525,0.0994497270376571
-0.023,0.00347595972300382,0.0400473029783804,0.0989985289287796
-0.0228,0.0033676567992311,0.0408055405881536,0.0982963962820965
-0.0226,0.00326162342615555,0.0414951851557094,0.0973446951548747
-0.0224,0.00315784175490621,0.0421166436074666,0.096145897670475
-0.0222,0.00305629343623753,0.0426704331239985,0.0947035696799719
-0.022,0.00295695963269986,0.0431571787073333,0.0930223525358593
-0.0218,0.00285982103091134,0.0435776105471201,0.0911079390912392
-0.0216,0.00276485785392817,0.0439325611930181,0.0889670440720155
-0.0214,0.00267204987370798,0.0442229625410687,0.0866073690027884
-0.0212,0.00258137642366294,0.0444498426421886,0.084037561899154
-0.021,0.00249281641129808,0.0446143223412867,0.0812671719697699
-0.0208,0.00240634833093041,0.0447176117558434,0.0783065996006537
-0.0206,0.00232195027648487,0.0447610066031113,0.0751670419215616
-0.0204,0.0022395999543628,0.0447458843853893,0.0718604342797742
-0.0202,0.00215927469637835,0.0446737004430963,0.0683993879700535
-0.02,0.00208095147275907,0.0445459838856141,0.0647971245907653
-0.0198,0.0020046069052057,0.0443643334100996,0.0610674074150752
-0.0196,0.00193021728000755,0.0441304130186564,0.0572244701826041
-0.0194,0.00185775856120845,0.043845947644438,0.0532829437308552
-0.0192,0.00178720640381956,0.0435127186973963,0.0492577808970565
-0.019,0.0017185361670742,0.0431325595405141,0.0451641801296844
-0.0188,0.00165172292772053,0.0427073509074565,0.0410175082548428
-0.0186,0.00158674149334791,0.0422390162726439,0.0368332228458134
-0.0184,0.00152356641574219,0.0417295171847963,0.032626794644447
-0.0182,0.00146217200426587,0.0411808485750112,0.0284136304806748
-0.018,0.00140253233925872,0.0405950340504327,0.0242089971312421
-0.0178,0.00134462128545431,0.039974121184532,0.0200279465509272
-0.0176,0.00128841250540832,0.0393201768149577,0.0158852428989734
-0.0174,0.00123387947293408,0.0386352823598292,0.0117952917703814
-0.0172,0.00118099548654119,0.037921529163232,0.00777207202613299
-0.017,0.00112973368287258,0.0371810138805367,0.00382907059844422
-0.0168,0.00108006705013593,0.0364158339140016,2.077937304969E-05
-0.0166,0.00103196844152503,0.0356280829089305,0.00376515674063997
-0.0164,0.000985410588626601,0.0348198463204473,0.00739240657418572
-0.0162,0.000940366114808521,0.0339931970607165,0.0108915901299473
-0.016,0.000896807548584904,0.0331501912361785,0.0142525303072958
-0.0158,0.000854707336953905,0.0322928639840946,0.0174658523671947
-0.0156,0.000814037858703878,0.0314232254173938,0.0205230197168708
-0.0154,0.000774771437683621,0.0305432566864954,0.0234163645966473
-0.0152,0.000736880356032565,0.02965490616644,0.0261391135373526
-0.015,0.00070033686736644,0.0287600857773042,0.0286854074898076
-0.0148,0.000665113209914537,0.0278606674455007,0.0310503165614103
-0.0146,0.000631181619604032,0.0269584797131658,0.0332298493286002
-0.0144,0.000598514343087443,0.0260553045024366,0.0352209567277247
-0.0142,0.000567083650708936,0.0251528740409882,0.0370215305603841
-0.014,0.000536861849405402,0.0242528679547701,0.0386303966824435
-0.0138,0.000507821295538235,0.0233569105334291,0.0400473029783804
-0.0136,0.000479934407651578,0.022466568173442,0.0412729022542782
-0.0134,0.000453173679153249,0.0215833470035153,0.0423087302133619
-0.0132,0.000427511690914088,0.0207086906963224,0.0431571787073333
-0.013,0.00040292112378177,0.0198439784701643,0.0438214644846962
-0.0128,0.000379374771005317,0.0189905232836423,0.0443055936835966
-0.0126,0.000356845550566082,0.0181495702259297,0.0446143223412867
-0.0124,0.000335306517411538,0.0173222951047253,0.0447531132149855
-0.0122,0.000314730875587893,0.0165098032334621,0.0447280892295247
-0.012,0.000295091990267737,0.0157131284188355,0.0445459838856141
-0.0118,0.000276363399668921,0.0149332321492025,0.0442140889787156
-0.0116,0.000258518826860901,0.0141710029838949,0.0437401999922915
-0.0114,0.00024153219145485,0.013427256142982,0.0431325595405142
-0.0112,0.000225377621173826,0.0127027332965101,0.0423997992443168
-0.011,0.00021002946329939,0.0119981025517505,0.041550880430899
-0.0108,0.000195462295991063,0.0113139586364878,0.0405950340504327
-0.0106,0.000181650939475027,0.0106508232758956,0.0395417002047402
-0.0104,0.00016857046709864,0.0100091457600666,0.038400467681145
-0.0102,0.000156196216247201,0.00938930369879045,0.0371810138805367
-0.01,0.000144503799119632,0.00879160395971662,0.035893045522006
-0.0098,0.000133469113359622,0.0082162837855869,0.0345462404972266
-0.0096,0.000123068352538942,0.0076635120857874,0.0331501912361785
-0.00940000000000001,0.000113278016489656,0.00713339089704746,0.0317143499319065
-0.0092,0.000104074921481959,0.00662595700770312,0.0302479759558794
-0.00900000000000001,9.54362102445055E-05,0.0061411837395519,0.0287600857773043
-0.0088,8.73393618240449E-05,0.00567898288094786,0.0272594056795539
-0.0086,7.97622012813288E-05,0.0052392067644289,0.0257543275448635
-0.0084,7.26829092202323E-05,0.00482165048182594,0.0242528679547701
-0.0082,6.60800311471232E-05,0.00442605422948379,0.0227626308285954
-0.00800000000000001,5.99324866575728E-05,0.00405210577592151,0.0212907737957709
-0.0078,5.42195784475067E-05,0.00369944304397801,0.0198439784701643
-0.0076,4.89210011460335E-05,0.00336765679923109,0.0184284247659815
-0.0074,4.40168499671528E-05,0.00305629343623755,0.0170497693654785
-0.0072,3.94876291776976E-05,0.00276485785392818,0.0157131284188355
-0.00700000000000001,3.53142603788075E-05,0.00249281641129809,0.014423064526313
-0.0068,3.14780905984302E-05,0.00223959995436279,0.0131835780224479
-0.00659999999999999,2.79609001922724E-05,0.00200460690520569,0.0119981025517504
-0.0064,2.47449105507824E-05,0.00178720640381956,0.0108695048953426
-0.0062,2.18127916097301E-05,0.0015867414933479,0.00980008897843955
-0.00600000000000001,1.91476691620982E-05,0.00140253233925872,0.00879160395971666
-0.0058,1.67331319689667E-05,0.00123387947293408,0.00784525627561261
-0.00560000000000001,1.45532386672089E-05,0.00108006705013594,0.00696172548569816
-0.0054,1.25925244718429E-05,0.000940366114808513,0.00614118373955189
-0.0052,1.08360076709622E-05,0.000814037858703875,0.00538331866131709
-0.005,9.26919591122635E-06,0.000700336867366442,0.00468735942541511
-0.0048,7.87809227196246E-06,0.000598514343087436,0.00405210577592149
-0.00460000000000001,6.6492011259988E-06,0.000507821295538236,0.00347595972300383
-0.0044,5.56953378539364E-06,0.000427511690914084,0.00295695963269986
-0.0042,4.62661393034233E-06,0.00035684555056608,0.00249281641129806
-0.004,3.80848281954249E-06,0.000295091990267738,0.00208095147275908
-0.0038,3.10370428042872E-06,0.000241532191454849,0.00171853616707419
-0.00360000000000001,2.5013694777213E-06,0.000195462295991068,0.00140253233925873
-0.0034,1.9911014588073E-06,0.0001561962162472,0.00112973368287257
-0.00319999999999999,1.56305947455587E-06,0.000123068352538938,0.000896807548584897
-0.003,1.20794307422071E-06,9.54362102445055E-05,0.000700336867366442
-0.0028,9.16995973167855E-07,7.26829092202317E-05,0.000536861849405406
-0.00260000000000001,6.82009692228351E-07,5.42195784475086E-05,0.000402921123781772
-0.0024,4.95326967547314E-07,3.94876291776975E-05,0.000295091990267737
-0.00220000000000001,3.4984492988076E-07,2.79609001922745E-05,0.000210029463299397
-0.002,2.39018052348559E-07,1.91476691620982E-05,0.000144503799119632
-0.0018,1.56860865736793E-07,1.25925244718428E-05,9.54362102445059E-05
-0.0016,9.79504405060284E-08,7.87809227196254E-06,5.99324866575749E-05
-0.0014,5.74286347404016E-08,4.62661393034233E-06,3.53142603788072E-05
-0.00120000000000001,3.1004107339743E-08,2.50136947772174E-06,1.91476691620986E-05
-0.001,1.49540958339361E-08,1.20794307422071E-06,9.26919591122635E-06
-0.000799999999999995,6.12595826791614E-09,4.95326967547303E-07,3.80848281954238E-06
-0.000600000000000003,1.93847868218893E-09,1.56860865736798E-07,1.20794307422073E-06
-0.000399999999999998,3.82935783625537E-10,3.10041073397416E-08,2.39018052348552E-07
-0.000200000000000006,2.39344770573487E-11,1.93847868218911E-09,1.49540958339378E-08
0,0,0,0
0.000200000000000006,2.39344770573487E-11,1.93847868218911E-09,1.49540958339378E-08
0.000399999999999998,3.82935783625537E-10,3.10041073397416E-08,2.39018052348552E-07
0.000600000000000003,1.93847868218893E-09,1.56860865736798E-07,1.20794307422073E-06
0.000799999999999995,6.12595826791614E-09,4.95326967547303E-07,3.80848281954238E-06
0.001,1.49540958339361E-08,1.20794307422071E-06,9.26919591122635E-06
0.00120000000000001,3.1004107339743E-08,2.50136947772174E-06,1.91476691620986E-05
0.0014,5.74286347404016E-08,4.62661393034233E-06,3.53142603788072E-05
0.0016,9.79504405060284E-08,7.87809227196254E-06,5.99324866575749E-05
0.0018,1.56860865736793E-07,1.25925244718428E-05,9.54362102445059E-05
0.002,2.39018052348559E-07,1.91476691620982E-05,0.000144503799119632
0.00220000000000001,3.4984492988076E-07,2.79609001922745E-05,0.000210029463299397
0.0024,4.95326967547314E-07,3.94876291776975E-05,0.000295091990267737
0.00260000000000001,6.82009692228351E-07,5.42195784475086E-05,0.000402921123781772
0.0028,9.16995973167855E-07,7.26829092202317E-05,0.000536861849405406
0.003,1.20794307422071E-06,9.54362102445055E-05,0.000700336867366442
0.00319999999999999,1.56305947455587E-06,0.000123068352538938,0.000896807548584897
0.0034,1.9911014588073E-06,0.0001561962162472,0.00112973368287257
0.00360000000000001,2.5013694777213E-06,0.000195462295991068,0.00140253233925873
0.0038,3.10370428042872E-06,0.000241532191454849,0.00171853616707419
0.004,3.80848281954249E-06,0.000295091990267738,0.00208095147275908
0.0042,4.62661393034233E-06,0.00035684555056608,0.00249281641129806
0.0044,5.56953378539364E-06,0.000427511690914084,0.00295695963269986
0.00460000000000001,6.6492011259988E-06,0.000507821295538236,0.00347595972300383
0.0048,7.87809227196246E-06,0.000598514343087436,0.00405210577592149
0.005,9.26919591122635E-06,0.000700336867366442,0.00468735942541511
0.0052,1.08360076709622E-05,0.000814037858703875,0.00538331866131709
0.0054,1.25925244718429E-05,0.000940366114808513,0.00614118373955189
0.00560000000000001,1.45532386672089E-05,0.00108006705013594,0.00696172548569816
0.0058,1.67331319689667E-05,0.00123387947293408,0.00784525627561261
0.00600000000000001,1.91476691620982E-05,0.00140253233925872,0.00879160395971666
0.0062,2.18127916097301E-05,0.0015867414933479,0.00980008897843955
0.0064,2.47449105507824E-05,0.00178720640381956,0.0108695048953426
0.00659999999999999,2.79609001922724E-05,0.00200460690520569,0.0119981025517504
0.0068,3.14780905984302E-05,0.00223959995436279,0.0131835780224479
0.00700000000000001,3.53142603788075E-05,0.00249281641129809,0.014423064526313
0.0072,3.94876291776976E-05,0.00276485785392818,0.0157131284188355
0.0074,4.40168499671528E-05,0.00305629343623755,0.0170497693654785
0.0076,4.89210011460335E-05,0.00336765679923109,0.0184284247659815
0.0078,5.42195784475067E-05,0.00369944304397801,0.0198439784701643
0.00800000000000001,5.99324866575728E-05,0.00405210577592151,0.0212907737957709
0.0082,6.60800311471232E-05,0.00442605422948379,0.0227626308285954
0.0084,7.26829092202323E-05,0.00482165048182594,0.0242528679547701
0.0086,7.97622012813288E-05,0.0052392067644289,0.0257543275448635
0.0088,8.73393618240449E-05,0.00567898288094786,0.0272594056795539
0.00900000000000001,9.54362102445055E-05,0.0061411837395519,0.0287600857773043
0.0092,0.000104074921481959,0.00662595700770312,0.0302479759558794
0.00940000000000001,0.000113278016489656,0.00713339089704746,0.0317143499319065
0.0096,0.000123068352538942,0.0076635120857874,0.0331501912361785
0.0098,0.000133469113359622,0.0082162837855869,0.0345462404972266
0.01,0.000144503799119632,0.00879160395971662,0.035893045522006
0.0102,0.000156196216247201,0.00938930369879045,0.0371810138805367
0.0104,0.00016857046709864,0.0100091457600666,0.038400467681145
0.0106,0.000181650939475027,0.0106508232758956,0.0395417002047402
0.0108,0.000195462295991063,0.0113139586364878,0.0405950340504327
0.011,0.00021002946329939,0.0119981025517505,0.041550880430899
0.0112,0.000225377621173826,0.0127027332965101,0.0423997992443168
0.0114,0.00024153219145485,0.013427256142982,0.0431325595405142
0.0116,0.000258518826860901,0.0141710029838949,0.0437401999922915
0.0118,0.000276363399668921,0.0149332321492025,0.0442140889787156
0.012,0.000295091990267737,0.0157131284188355,0.0445459838856141
0.0122,0.000314730875587893,0.0165098032334621,0.0447280892295247
0.0124,0.000335306517411538,0.0173222951047253,0.0447531132149855
0.0126,0.000356845550566082,0.0181495702259297,0.0446143223412867
0.0128,0.000379374771005317,0.0189905232836423,0.0443055936835966
0.013,0.00040292112378177,0.0198439784701643,0.0438214644846962
0.0132,0.000427511690914088,0.0207086906963224,0.0431571787073333
0.0134,0.000453173679153249,0.0215833470035153,0.0423087302133619
0.0136,0.000479934407651578,0.022466568173442,0.0412729022542782
0.0138,0.000507821295538235,0.0233569105334291,0.0400473029783804
0.014,0.000536861849405402,0.0242528679547701,0.0386303966824435
0.0142,0.000567083650708936,0.0251528740409882,0.0370215305603841
0.0144,0.000598514343087443,0.0260553045024366,0.0352209567277247
0.0146,0.000631181619604032,0.0269584797131658,0.0332298493286002
0.0148,0.000665113209914537,0.0278606674455007,0.0310503165614103
0.015,0.00070033686736644,0.0287600857773042,0.0286854074898076
0.0152,0.000736880356032565,0.02965490616644,0.0261391135373526
0.0154,0.000774771437683621,0.0305432566864954,0.0234163645966473
0.0156,0.000814037858703878,0.0314232254173938,0.0205230197168708
0.0158,0.000854707336953905,0.0322928639840946,0.0174658523671947
0.016,0.000896807548584904,0.0331501912361785,0.0142525303072958
0.0162,0.000940366114808521,0.0339931970607165,0.0108915901299473
0.0164,0.000985410588626601,0.0348198463204473,0.00739240657418572
0.0166,0.00103196844152503,0.0356280829089305,0.00376515674063997
0.0168,0.00108006705013593,0.0364158339140016,2.077937304969E-05
0.017,0.00112973368287258,0.0371810138805367,0.00382907059844422
0.0172,0.00118099548654119,0.037921529163232,0.00777207202613299
0.0174,0.00123387947293408,0.0386352823598292,0.0117952917703814
0.0176,0.00128841250540832,0.0393201768149577,0.0158852428989734
0.0178,0.00134462128545431,0.039974121184532,0.0200279465509272
0.018,0.00140253233925872,0.0405950340504327,0.0242089971312421
0.0182,0.00146217200426587,0.0411808485750112,0.0284136304806748
0.0184,0.00152356641574219,0.0417295171847963,0.032626794644447
0.0186,0.00158674149334791,0.0422390162726439,0.0368332228458134
0.0188,0.00165172292772053,0.0427073509074565,0.0410175082548428
0.019,0.0017185361670742,0.0431325595405141,0.0451641801296844
0.0192,0.00178720640381956,0.0435127186973963,0.0492577808970565
0.0194,0.00185775856120845,0.043845947644438,0.0532829437308552
0.0196,0.00193021728000755,0.0441304130186564,0.0572244701826041
0.0198,0.0020046069052057,0.0443643334100996,0.0610674074150752
0.02,0.00208095147275907,0.0445459838856141,0.0647971245907653
0.0202,0.00215927469637835,0.0446737004430963,0.0683993879700535
0.0204,0.0022395999543628,0.0447458843853893,0.0718604342797742
0.0206,0.00232195027648487,0.0447610066031113,0.0751670419215616
0.0208,0.00240634833093041,0.0447176117558434,0.0783065996006537
0.021,0.00249281641129808,0.0446143223412867,0.0812671719697699
0.0212,0.00258137642366294,0.0444498426421886,0.084037561899154
0.0214,0.00267204987370798,0.0442229625410687,0.0866073690027884
0.0216,0.00276485785392817,0.0439325611930181,0.0889670440720155
0.0218,0.00285982103091134,0.0435776105471201,0.0911079390912392
0.022,0.00295695963269986,0.0431571787073333,0.0930223525358593
0.0222,0.00305629343623753,0.0426704331239985,0.0947035696799719
0.0224,0.00315784175490621,0.0421166436074666,0.096145897670475
0.0226,0.00326162342615555,0.0414951851557094,0.0973446951548747
0.0228,0.0033676567992311,0.0408055405881536,0.0982963962820965
0.023,0.00347595972300382,0.0400473029783804,0.0989985289287796
0.0232,0.00358654953390614,0.0392201778787525,0.0994497270376571
0.0234,0.003699443043978,0.0383239853304664,0.0996497369894905
0.0236,0.00381465652902712,0.0373586616529851,0.0995994179654171
0.0238,0.00393220571690769,0.03632426100727,0.0993007362922624
0.024,0.0040521057759215,0.0352209567277246,0.0987567537991468
0.0242,0.00417437130334518,0.0340490424182506,0.0979716102493429
0.0244,0.00429901631408801,0.0328089328083344,0.0969504999466135
0.0246,0.00442605422948379,0.0315011643656023,0.0956996426499396
0.0248,0.00455549786622108,0.0301263956618146,0.0942262489644292
0.025,0.00468735942541511,0.0286854074898075,0.0925384804090672
0.0252,0.00482165048182593,0.027179102729446,0.0906454043936167
0.0254,0.00495838197322601,0.025608505961199,0.0885569443672153
0.0256,0.00509756418992119,0.0239747628265162,0.0862838254298429
0.0258,0.00523920676442889,0.022279139134741,0.0838375157246809
0.026,0.00538331866131711,0.0205230197168708,0.0812301639542884
0.0262,0.00552990816720767,0.018707907027035,0.0784745333863044
0.0264,0.00567898288094787,0.0168354194931343,0.0755839327349432
0.0266,0.00583054970395329,0.0149072896186504,0.0725721443227207
0.0268,0.00598461483072616,0.0129253618381971,0.0694533499425356
0.027,0.00614118373955188,0.0108915901299475,0.0662420548533486
0.0272,0.00630026118337787,0.00880803538862102,0.0629530103531366
0.0274,0.00646185118087758,0.00667686256327022,0.0596011353805357
0.0276,0.00662595700770313,0.00450033756463657,0.0562014376015259
0.0278,0.00679258118793029,0.00228082394738595,0.0527689344396717
0.028,0.00696172548569813,2.07793730496516E-05,0.0493185745077788
0.0282,0.00713339089704747,0.00227724813999598,0.0458651598953572
0.0284,0.00730757764196053,0.0046106241726743,0.0424232697600605
0.0286,0.00748428515660528,0.00697663206016836,0.0390071856622856
0.0288,0.00766351208578741,0.00937247723791265,0.0356308190704805
0.029,0.00784525627561261,0.0117952917703814,0.0323076414504571
0.0292,0.00802951476636253,0.014242139054014,0.0290506173352508
0.0294,0.00821628378558689,0.0167100186851883,0.0258721407529264
0.0296,0.00840555874141479,0.0191958714837736,0.0227839753682903
0.0298,0.0085973342160876,0.0216965846623995,0.0197971986709241
0.03,0.00879160395971664,0.0242089971312421,0.0169221505163876
0.0302,0.0089883608842678,0.0267299049277836,0.0141683863000813
0.0304,0.00918759705777573,0.0292560667606921,0.0115446350142358
0.0306,0.00938930369879046,0.0317842096566913,0.00905876240800577
0.0308,0.00959347117105822,0.0343110346990143,0.00671773943890367
0.031,0.00980008897843957,0.0368332228458132,0.00452761617098035
0.0312,0.0100091457600666,0.0393474408166707,0.00249350124147845
0.0314,0.0102206292857416,0.0418503470351845,0.00061954698335894
0.0316,0.0104345264515794,0.0443385976154311,0.00109105974366564
0.0318,0.0106508232758956,0.0468088523799836,0.00263610099592768
0.032,0.0108695048953426,0.0492577808970566,0.00401432547973456
0.0322,0.0110905555612951,0.0516820685242682,0.00522544062847877
0.0324,0.0113139586364878,0.054078422446463,0.00627009910926627
0.0326,0.0115396965919061,0.0564435776950203,0.00714987987904858
0.0328,0.0117677510039326,0.0587743031360685,0.00786726394300674
0.033,0.0119981025517505,0.0610674074150753,0.00842560499964779
0.0332,0.0122307310150049,0.0633197448453291,0.00882909518750085
0.0334,0.0124656152717255,0.0655282212279316,0.00908272617728962
0.0336,0.0127027332965101,0.0676897995910297,0.00919224588080371
0.0338,0.0129420621589712,0.0698015058361623,0.00916411107324482
0.034,0.0131835780224479,0.0718604342797742,0.00900543624942122
0.0342,0.013427256142982,0.0738637530781413,0.00872393905566497
0.0344,0.0136730708685626,0.075808709524184,0.00832788265862308
0.0346,0.0139209956386377,0.0776926352048923,0.00782601542901029
0.0348,0.014171002983895,0.0795129510083653,0.00722750833291152
0.035,0.014423064526313,0.0812671719697699,0.00654189043519775
0.0352,0.0146771509794829,0.0829529119458487,0.00577898292901133
0.0354,0.0149332321492025,0.0845678881079565,0.00494883211202538
0.0356,0.0151912769343421,0.0861099252439789,0.00406164173426323
0.0358,0.0154512533279839,0.0875769598598758,0.00312770514365596
0.036,0.0157131284188356,0.0889670440720154,0.00215733765421915
0.0362,0.015976868392917,0.0902783492818909,0.00116080955777108
0.0364,0.0162424385355234,0.0915091696252735,0.000148280193512342
0.0366,0.0165098032334621,0.0926579251883221,0.000870266519383774
0.0368,0.0167789259775652,0.0937231649836655,0.00188508469271865
0.037,0.0170497693654785,0.094703569679972,0.00288672684441669
0.0372,0.0173222951047253,0.0955979540790466,0.00386610167498935
0.0374,0.017596464016046,0.0964052693350293,0.00481452890109728
0.0376,0.0178722360370146,0.0971246049108102,0.00572379082274224
0.0378,0.0181495702259297,0.0977551902673425,0.0065861803233278
0.038,0.0184284247659815,0.0982963962820965,0.00739454502631925
0.0382,0.018708756969694,0.0987477363934753,0.00814232735836466
0.0384,0.0189905232836424,0.0991088674686008,0.00882360029632479
0.0386,0.0192736792934445,0.0993795903924631,0.0094330986045202
0.0388,0.0195581797290271,0.0995598503770281,0.00996624539845441
0.039,0.0198439784701643,0.0996497369894905,0.0104191739021085
0.0392,0.0201310285522904,0.099649483899465,0.010788744297432
0.0394,0.0204192821725838,0.0995594683455087,0.0110725555966654
0.0396,0.0207086906963224,0.0993802103219671,0.0112689525004199
0.0398,0.0209992046635099,0.0991123714877388,0.0113770272367986
0.04,0.0212907737957709,0.0987567537991469,0.0113966164090637
0.0402,0.0215833470035154,0.0983142978696982,0.0113282929112292
0.0404,0.0218768723933693,0.097786081060098,0.0111733530022871
0.0406,0.0221712972758728,0.0971733153024611,0.0109337986603572
0.0408,0.022466568173442,0.0964773446632404,0.0106123153676903
0.041,0.0227626308285954,0.0956996426499395,0.0102122455059736
0.0412,0.0230594302124418,0.0948418092672407,0.00973755756859558
0.0414,0.0233569105334291,0.0939055678287019,0.00919281142226702
0.0416,0.0236550152463523,0.0928927615307113,0.00858311987449768
0.0418,0.0239536870616189,0.0918053497958885,0.00791410682575447
0.042,0.0242528679547701,0.0906454043936167,0.00719186230553194
0.0422,0.0245524991762558,0.0894151053458686,0.00642289470993377
0.0424,0.0248525212614621,0.088116736626942,0.00561408057458392
0.0426,0.0251528740409882,0.0867526816661628,0.00477261223065958
0.0428,0.0254534966511723,0.0853254186630304,0.00390594370348995
0.043,0.0257543275448635,0.083837515724681,0.00302173522242815
0.0432,0.0260553045024367,0.0822916258359142,0.00212779671752864
0.0434,0.0263563646430503,0.0806904816723907,0.00123203068291971
0.0436,0.0266574444361427,0.0790368902679297,0.000342374788627725
0.0438,0.0269584797131659,0.0773337275471454,0.000533255378005713
0.044,0.0272594056795539,0.0755839327349433,0.00138702306326506
0.0442,0.0275601569269228,0.0737905026546478,0.00221122621783844
0.0444,0.0278606674455007,0.0719564859267681,0.00299835212283442
0.0446,0.0281608706367843,0.0700849770806053,0.00374113041669066
0.0448,0.0284606993264196,0.0681791105910857,0.00443258418113284
0.045,0.0287600857773042,0.0662420548533484,0.00506607875900662
0.0452,0.0290589617029078,0.0642770061077415,0.00563536799352449
0.0454,0.029357258280808,0.0622871823279642,0.00613463759712609
0.0456,0.02965490616644,0.0602758170851723,0.00655854537861125
0.0458,0.0299518355070537,0.0582461534008809,0.0069022580793312
0.046,0.0302479759558794,0.0562014376015259,0.0071614845928603
0.0462,0.0305432566864955,0.0541449131875095,0.00733250536755783
0.0464,0.0308376064073965,0.0520798147295159,0.00741219781759997
0.0466,0.0311309533767578,0.0500093618048026,0.00739805759523398
0.0468,0.0314232254173938,0.0479367529860665,0.00728821560500417
0.047,0.0317143499319064,0.0458651598953573,0.00708145066933123
0.0472,0.0320042539180191,0.0437977213353421,0.00677719778390465
0.0474,0.0322928639840946,0.0417375375100475,0.00637555193067952
0.0476,0.0325801063648322,0.039687664346981,0.00587726744566175
0.0478,0.0328659069371397,0.0376511079323082,0.00528375296792583
0.048,0.0331501912361785,0.0356308190704806,0.0045970620252478
0.0482,0.0334328844715766,0.0336296879794341,0.00381987934016151
0.0484,0.033713911543805,0.0316505391321523,0.00295550296798157
0.0486,0.0339931970607165,0.0296961262550601,0.00200782240519357
0.0488,0.0342706653542399,0.0277691274933448,0.000981292832429306
0.049,0.0345462404972266,0.0258721407529263,0.000119094319149109
0.0492,0.0348198463204473,0.024007679228391,0.001287844265991
0.0494,0.035091406429732,0.0221781671257817,0.00251899500102736
0.0496,0.0353608442232505,0.0203859355886941,0.00380615639938711
0.0498,0.0356280829089305,0.0186332188356677,0.00514255202876045
0.05,0.0358930455220061,0.0169221505163876,0.00652106337577724
0.0502,0.0361556549426955,0.0152547602937108,0.00793427618531464
0.0504,0.0364158339140016,0.0136329706580336,0.00937452859726033
0.0506,0.0366735050596318,0.0120585939799844,0.0108339607550104
0.0508,0.0369285909020329,0.010533329806902,0.0123045655519243
0.051,0.0371810138805367,0.00905876240800577,0.0137782401761439
0.0512,0.0374306963696107,0.00763635857261469,0.0152468381106308
0.0514,0.0376775606972109,0.0062674656652065,0.0167022212440032
0.0516,0.037921529163232,0.0049533099405349,0.0181363117487519
0.0518,0.0381625240580485,0.00369499512144985,0.0195411433866761
0.052,0.038400467681145,0.00249350124147845,0.0209089119068607
0.0522,0.0386352823598292,0.00134968375364335,0.022232024209181
0.0524,0.038866890468023,0.000264272906404011,0.0235031459560989
0.0526,0.0390952144451275,0.000762126612980445,0.0247152473273371
0.0528,0.0393201768149577,0.00172903576795681,0.0258616466257971
0.053,0.0395417002047402,0.00263610099592768,0.0269360514587169
0.0532,0.0397597073641719,0.00348309376670558,0.0279325972354416
0.0534,0.039974121184532,0.00426990987820849,0.0288458827421738
0.0536,0.0401848647178444,0.00499656849200751,0.0296710025745515
0.0538,0.0403918611960858,0.00566321091190351,0.0304035762307296
0.054,0.0405950340504327,0.0062700991092663,0.0310397736906544
0.0542,0.0407943069305438,0.00681761399941834,0.0315763373312811
0.0544,0.0409896037238738,0.00730625347388094,0.0320106000524052
0.0546,0.0411808485750112,0.00773663019382817,0.0323404995134089
0.0548,0.041367965905037,0.00810946915060269,0.0325645884073804
0.055,0.041550880430899,0.00842560499964779,0.0326820407255766
0.0552,0.0417295171847963,0.00868597917469053,0.0326926539918877
0.0554,0.041903801533569,0.00889163678947753,0.032596847473649
0.0556,0.0420736591980887,0.0090437233348123,0.0323956564016559
0.0558,0.0422390162726439,0.00914348117907355,0.032090722258396
0.056,0.0423997992443168,0.00919224588080371,0.0316842792191465
0.0562,0.0425559350123436,0.00919144232234702,0.0311791368555268
0.0564,0.0427073509074565,0.0091425806738854,0.0305786592351869
0.0566,0.0428539747112008,0.00904725219756728,0.0298867405743933
0.0568,0.0429957346752212,0.00890712490174839,0.0291077776221962
0.057,0.0431325595405141,0.008723939055665,0.0282466389754926
0.0572,0.0432643785566395,0.00849950257513583,0.0273086315434955
0.0574,0.0433911215008877,0.00823568629014225,0.0262994643977744
0.0576,0.0435127186973963,0.00793441910536213,0.0252252102600266
0.0578,0.043629101036212,0.00759768306493498,0.0240922648939747
0.058,0.0437401999922915,0.00722750833291152,0.0229073046801888
0.0582,0.043845947644438,0.0068259681009888,0.0216772426631059
0.0584,0.0439462766941669,0.006395173435256,0.0204091833680351
0.0586,0.0440411204844961,0.00593726807377026,0.0191103766924127
0.0588,0.0441304130186564,0.00545442318685149,0.0177881711800069
0.059,0.0442140889787155,0.00494883211202538,0.016449966989123
0.0592,0.0442920837441133,0.00442270507556006,0.0151031688661349
0.0594,0.0443643334100996,0.00387826391252689,0.0137551394338697
0.0596,0.0444307748060735,0.00331773679727737,0.0124131531005243
0.0598,0.0444913455138162,0.00274335299616156,0.0110843508889342
0.06,0.0445459838856141,0.00215733765421915,0.009775696478182
0.0602,0.0445946290622664,0.00156190662745537,0.00849393373980858
0.0604,0.0446372209909728,0.000959261372167558,0.00724554603932716
0.0606,0.0446737004430962,0.000351583902617641,0.00603671756044153
0.0608,0.0447040090317958,0.000258968171852255,0.00487329689441937
0.061,0.0447280892295247,0.000870266519383715,0.00376076312058888
0.0612,0.0447458843853894,0.00148021685721504,0.00270419458602213
0.0614,0.0447573387423634,0.00208676361198027,0.00170824057326908
0.0616,0.0447623974543536,0.00268789445862535,0.000777096024651387
0.0618,0.0447610066031113,0.00328164472818335,8.55205297506378E-05
0.062,0.0447531132149855,0.00386610167498938,0.000876385715525119
0.0622,0.0447386652775136,0.00443940859426914,0.00159278662683588
0.0624,0.0447176117558434,0.00499976878141148,0.00223253263039588
0.0626,0.0446899026089832,0.00554544932463015,0.002793963606004
0.0628,0.044655488805875,0.0060747847231306,0.00327595459329986
0.063,0.0446143223412867,0.0065861803233278,0.00367791683861483
0.0632,0.0445663562515174,0.00707811556610486,0.00399979525993625
0.0634,0.0445115446299134,0.00754914703856211,0.00424206237188831
0.0636,0.0444498426421886,0.00799791132417906,0.004405708736113
0.0638,0.044381206541546,0.0084231276457967,0.00449223002534645
0.064,0.0443055936835966,0.00882360029632477,0.00450361081168653
0.0642,0.0442229625410687,0.00919822085258647,0.00444230521088433
0.0644,0.0441332727183072,0.00954597016822684,0.00431121453483147
0.0646,0.0440364849655558,0.00986592014213714,0.00411366212362153
0.0648,0.0439325611930181,0.0101572352593766,0.00385336554651687
0.065,0.0438214644846962,0.0104191739021085,0.00353440637773567
0.0652,0.0437031591119993,0.0106510894286069,0.00316119776808384
0.0654,0.0435776105471201,0.0108524310189351,0.0027384500469974
0.0656,0.0434447854761755,0.0110227442864364,0.0022711346014524
0.0658,0.0433046518121063,0.0111616716547269,0.00176444628836576
0.066,0.0431571787073333,0.0112689525004199,0.00122376464549488
0.0662,0.043002336566165,0.0113444230623535,0.000654614172395953
0.0664,0.0428400970569542,0.0113880161186317,6.26239576890003E-05
0.0666,0.0426704331239985,0.0113997604333201,0.000546513068325394
0.0668,0.0424933189991837,0.0113797799751655,0.00116708097574949
0.067,0.0423087302133619,0.0113282929112292,0.00179338149292323
0.0672,0.0421166436074667,0.0112456103788323,0.00241977420392931
0.0674,0.0419170373433568,0.0111321350397175,0.00304071601441724
0.0676,0.0417098909143882,0.0109883594208182,0.00365079962092476
0.0678,0.0414951851557094,0.0108148640465112,0.00424479072716695
0.068,0.0412729022542782,0.0106123153676903,0.00481766376074796
0.0682,0.0410430257585955,0.0103814634934547,0.00536463585534576
0.0684,0.0408055405881536,0.0101231397316432,0.00588119887655616
0.0686,0.0405604330425961,0.00983825394486695,0.00636314928414262
0.0688,0.0403076908105862,0.00952779172909887,0.00680661563933486
0.069,0.0400473029783804,0.009192811422267,0.00720808358292974
0.0692,0.0397792600381047,0.00883444095066586,0.00756441812814946
0.0694,0.0395035538957315,0.00845387452135152,0.00787288313138431
0.0696,0.0392201778787524,0.00805236916901555,0.00813115782394593
0.0698,0.0389291267435472,0.00763124116614099,0.00833735030865204
0.07,0.0386303966824434,0.00719186230553194,0.00849000794630453
0.0702,0.0383239853304664,0.00673565606457318,0.00858812457876747
0.0704,0.0380098917717765,0.00626409366081897,0.00863114455725078
0.0706,0.0376881165457902,0.00577869000872949,0.00861896356640717
0.0708,0.037358661652985,0.00528099958757006,0.00855192625680841
0.071,0.0370215305603841,0.00477261223065958,0.00843082072013126
0.0712,0.0366767282067191,0.00425514884630166,0.0082568698628066
0.0714,0.03632426100727,0.00373025708085666,0.00803171975482548
0.0716,0.0359641368583778,0.00319960693450976,0.00775742505071246
0.0718,0.0355963651416315,0.00266488634036292,0.00743643159923229
0.072,0.0352209567277246,0.00212779671752864,0.00707155637706834
0.0722,0.0348379239799808,0.00159004850892476,0.00666596489936652
0.0724,0.0344472807575465,0.00105335671446757,0.00622314627657573
0.0726,0.0340490424182506,0.000519436430334816,0.00574688610231331
0.0728,0.0336432258211269,1.00015950837579E-05,0.00524123737095477
0.073,0.0332298493286002,0.000533255378005713,0.00471048963619683
0.0732,0.0328089328083344,0.00104863607840494,0.00415913663289191
0.0734,0.0323804976347397,0.00155447233117466,0.00359184259393798
0.0736,0.0319445666901408,0.00204911451913817,0.00301340750186478
0.0738,0.0315011643656022,0.00253093897791369,0.00242873152094677
0.074,0.0310503165614104,0.00299835212283446,0.00184277886015697
0.0742,0.0305920506872131,0.00344979448834389,0.00126054132002861
0.0744,0.0301263956618146,0.00388374467052448,0.000687001777510582
0.0746,0.0296533819126241,0.0042987231636797,0.000127097862176816
0.0748,0.0291730413747603,0.00469329608217031,0.000414313925296367
0.075,0.0286854074898075,0.00506607875900662,0.000932493405622917
0.0752,0.0281905152042276,0.0054157392130187,0.00142285098342241
0.0754,0.0276884009674214,0.00574100147676505,0.00188098074624642
0.0756,0.0271791027294459,0.00604064877769538,0.00230269217560158
0.0758,0.0266626599383817,0.0063135265654556,0.00268404025594459
0.076,0.0261391135373526,0.00655854537861124,0.00302135377952899
0.0762,0.0256085059611991,0.00677468354446694,0.00331126165822089
0.0764,0.0250708811328019,0.00696098970607691,0.00355071706786367
0.0766,0.0245262844590592,0.00711658517096822,0.00373701926637024
0.0768,0.0239747628265162,0.00724066607654095,0.00386783294333386
0.077,0.0234163645966471,0.00733250536755783,0.00394120497646173
0.0772,0.0228511396007911,0.00739145458159801,0.00395557848842771
0.0774,0.022279139134741,0.00741694543881623,0.00390980411667976
0.0776,0.0217004159529876,0.00740849123282566,0.00380314842819606
0.0778,0.0211150242626182,0.00736568802000334,0.0036352994310245
0.078,0.0205230197168708,0.00728821560500416,0.00340636915452629
0.0782,0.0199244594083449,0.00717583832075912,0.00311689329043991
0.0784,0.0193194018618706,0.00702840560172673,0.00276782790704598
0.0786,0.018707907027035,0.00684585234966032,0.00236054326871067
0.0788,0.018090036270369,0.00662819909164852,0.0018968148127816
0.079,0.0174658523671946,0.00637555193067953,0.00137881135506623
0.0792,0.0168354194931343,0.00608810228947109,0.000809080613818657
0.0794,0.0161988032152836,0.00576612644879631,0.000190532160162849
0.0796,0.0155560704830486,0.00540998488201889,0.000473582079927673
0.0798,0.0149072896186503,0.00502012138802972,0.00117968963070428
0.08,0.0142525303072958,0.0045970620252478,0.00192392142214546
0.0802,0.0135918635870195,0.00414141384981273,0.00270213772515492
0.0804,0.0129253618381971,0.00365386346155124,0.00350995588283886
0.0806,0.0122530987727301,0.0031351753617435,0.00434277964266911
0.0808,0.0115751494229085,0.00258619012715162,0.00519582988413896
0.081,0.0108915901299473,0.00200782240519357,0.00606417652776221
0.0812,0.0102024985322065,0.00140105873555509,0.00694277140400812
0.0814,0.00950795355308826,0.000766955203928834,0.00782648185504441
0.0816,0.00880803538862098,0.000106634933949868,0.00871012483801705
0.0818,0.00810282549472821,0.000578714576236514,0.00958850129604312
0.082,0.00739240657418566,0.001287844265991,0.0104564305621497
0.0822,0.00667686256327022,0.002019446465664,0.011308784562053
0.0824,0.00595627861810233,0.00277215798411584,0.0121405215839279
0.0826,0.00523074110068401,0.00354456332254879,0.0129467193871484
0.0828,0.00450033756463644,0.00433519800664584,0.0137226074273512
0.083,0.00376515674063997,0.00514255202876045,0.0144635979820399
0.0832,0.00302528852157733,0.00596507339165933,0.0151653159692643
0.0834,0.00228082394738595,0.0068011717451093,0.0158236272616038
0.0836,0.00153185518962056,0.00764922210640174,0.0164346653086913
0.0838,0.000778475535729806,0.00850756865574004,0.0169948558937523
0.084,2.07793730495721E-05,0.00937452859726039,0.0175009398630117
0.0842,0.000741137827483158,0.0102483960763321,0.0179499936812506
0.0844,0.0015071795278917,0.011127446143676,0.0183394476821602
0.0846,0.00227724813999602,0.0120099387567576,0.0186671018983491
0.0848,0.00305124504251643,0.0128941228088524,0.0189311393727821
0.085,0.00382907059844424,0.0137782401761439,0.0191301368709606
0.0852,0.00461062417267428,0.0146605297731999,0.0192630729311583
0.0854,0.0053958041498958,0.0155392316071839,0.0193293332083975
0.0856,0.00618450795273844,0.0164125908211882,0.0193287130864356
0.0858,0.00697663206016839,0.0172788617171333,0.0192614175507345
0.086,0.0077720720261329,0.0181363117487519,0.0191280583340469
0.0862,0.00857072249844535,0.0189832254752784,0.0189296483647676
0.0864,0.00937247723791265,0.019817908466585,0.0186675935664324
0.0866,0.0101772291376946,0.0206386911506485,0.0183436820745741
0.0868,0.0109848702428954,0.0214439325943985,0.0179600709544496
0.087,0.0117952917703815,0.022232024209181,0.0175192705198195
0.0872,0.012608384128822,0.0230013933722759,0.0170241263688739
0.0874,0.0134240369389457,0.0237505069561365,0.016477799268453
0.0876,0.0142421390540139,0.0244778747572596,0.0158837430318166
0.0878,0.0150625785804995,0.0251820528168592,0.0152456805482612
0.088,0.0158852428989734,0.0258616466257971,0.0145675781348047
0.0882,0.0167100186851884,0.0265153142065232,0.0138536183908658
0.0884,0.0175367919313613,0.0271417690650904,0.0131081717462861
0.0886,0.0183654479676424,0.0277397830066395,0.0123357669011377
0.0888,0.0191958714837738,0.0283081888080958,0.0115410603624541
0.089,0.0200279465509274,0.0288458827421738,0.0107288052882933
0.0892,0.02086155664372,0.0293518269471614,0.0099038198533541
0.0894,0.0216965846623995,0.029825051637337,0.0090709553526959
0.0896,0.0225329129551976,0.030264657149266,0.00823506426095645
0.0898,0.0233704233408451,0.0306698158196299,0.00740096846381123
0.09,0.0242089971312423,0.0310397736906544,0.00657342787629418
0.0902,0.025048515154282,0.0313738520396236,0.00575710965901161
0.0904,0.02588885777682,0.0316714487293981,0.00495655823826723
0.0906,0.0267299049277836,0.0319320393772881,0.00417616632971667
0.0908,0.0275715361214204,0.0321551783400738,0.00342014715742397
0.091,0.0284136304806747,0.0323404995134089,0.00269250805117548
0.0912,0.0292560667606923,0.0324877169442898,0.00199702559466543
0.0914,0.0300987233724429,0.0325966252557205,0.00133722248579951
0.0916,0.0309414784064605,0.0326670998831559,0.00071634625792482
0.0918,0.0317842096566913,0.03269909712275,0.000137349997401356
0.092,0.0326267946444471,0.0326926539918877,0.000397124821340585
0.0922,0.0334691106424572,0.0326478879029204,0.000884763277154579
0.0924,0.0343110346990143,0.0325649961514692,0.00132358962954112
0.0926,0.0351524436622073,0.0324442552210959,0.0017119775578777
0.0928,0.0359932142042378,0.032286019906571,0.00204865795507022
0.093,0.0368332228458133,0.032090722258396,0.00233272423520178
0.0932,0.0376723459806106,0.0318588703516511,0.00256363513198224
0.0934,0.0385104598998071,0.0315910468826496,0.00274121498211644
0.0936,0.0393474408166707,0.0312879075972777,0.00286565150499103
0.0938,0.040183164891205,0.0309501795552874,0.0029374911072111
0.094,0.0410175082548429,0.0305786592351869,0.002957631757382
0.0942,0.0418503470351847,0.0301742104847369,0.0029273134930127
0.0944,0.0426815573807722,0.0297377623224135,0.00284810663740536
0.0946,0.0435110154858967,0.0292703065955356,0.00272189781978104
0.0948,0.0443385976154312,0.028772895501077,0.0025508739065726
0.095,0.0451641801296845,0.0282466389754926,0.00233750396569365
0.0952,0.0459876395092702,0.0276927019601769,0.00208451939857484
0.0954,0.0468088523799836,0.0271123015494513,0.00179489238676037
0.0956,0.0476276955376836,0.0265067040282301,0.00147181281079989
0.0958,0.0484440459731704,0.0258772218067571,0.00111866380898216
0.096,0.0492577808970567,0.0252252102600266,0.000738996152074971
0.0962,0.050068777764624,0.024552064479701,0.000336501617604941
0.0964,0.0508769143006595,0.0238592159465238,8.50144467121843E-05
0.0966,0.0516820685242682,0.0231481291313877,0.000521661176037582
0.0968,0.0524841187736521,0.0224202980333624,0.000969490660229633
0.097,0.0532829437308552,0.0216772426631059,0.00142452663466726
0.0972,0.0540784224464632,0.0209205054801906,0.00188279318970018
0.0974,0.0548704343642561,0.0201516477929515,0.00234034329910592
0.0976,0.055658859345807,0.0193722461295278,0.00279328697006845
0.0978,0.0564435776950203,0.0185838885888082,0.00323781882067451
0.098,0.0572244701826041,0.0177881711800069,0.00367024489573538
0.0982,0.0580014180704722,0.0169866941595974,0.00408700853783541
0.0984,0.0587743031360686,0.0161810583743067,0.00448471513784228
0.0986,0.0595430076966094,0.0153728616188271,0.00486015559763356
0.0988,0.060307414633236,0.0145636950168418,0.00521032834743039
0.099,0.0610674074150754,0.0137551394338696,0.00553245977081965
0.0992,0.0618228701231989,0.0129487619303353,0.00582402290220545
0.0994,0.0625736874744785,0.0121461122631415,0.00608275427398185
0.0996,0.0633197448453291,0.011348719443876,0.0063066688040654
0.0998,0.0640609282953371,0.0105580883616257,0.0064940726284785
0.1,0.0647971245907653,0.00977569647818209,0.00664357379833049

==> PlotOSM.csv <==
x,y1,y2,y3
-0.1,0.480443610049968,0.235740386008328,0.090278192048863
-0.0998,0.482843726519957,0.232557747282037,0.0948185429208302
-0.0996,0.485222520781142,0.229285681344422,0.0997827520376275
-0.0994,0.487579842847459,0.225929352276287,0.105082924253378
-0.0992,0.48991554403198,0.222494249730475,0.1106403675626
-0.099,0.492229476953952,0.218986210811696,0.116385717779435
-0.0988,0.494521495545867,0.215411444131141,0.1222583074697
-0.0986,0.496791455060558,0.211776556175217,0.128205196397964
-0.0984,0.499039212078307,0.208088580105387,0.134180116985912
-0.0982,0.501264624513967,0.204355007069276,0.140142470487515
-0.098,0.503467551624099,0.200583820046797,0.146056435167511
-0.0978,0.505647854014104,0.196783530173055,0.151890205209135
-0.0976,0.507805393645363,0.192963215364248,0.157615357057932
-0.0974,0.509940033842364,0.189132560914563,0.163206330016547
-0.0972,0.51205163929983,0.185301901520103,0.168640004657517
-0.097,0.514140076089831,0.181482263907955,0.173895362725177
-0.0968,0.516205211668879,0.177685408891319,0.178953213796084
-0.0966,0.518246914885007,0.173923871222494,0.183795976071319
-0.0964,0.520265055984829,0.170210995063993,0.188407500793657
-0.0962,0.522259506620567,0.166560962239405,0.192772931701127
-0.096,0.524230139857062,0.162988809665626,0.196878592571812
-0.0958,0.526176830178738,0.159510431529415,0.200711897278366
-0.0956,0.528099453496554,0.156142560902116,0.204261277881046
-0.0954,0.529997887154897,0.152902724669926,0.207516127181781
-0.0952,0.531872009938457,0.149809165020354,0.210466752876557
-0.095,0.533721702079046,0.146880720445774,0.213104341013149
-0.0948,0.535546845262383,0.144136659526828,0.215420926915139
-0.0946,0.537347322634828,0.141596461898207,0.217409372095151
-0.0944,0.539123018810073,0.139279543026978,0.219063345969838
-0.0942,0.54087381987578,0.137204922931469,0.220377311421844
-0.094,0.542599613400168,0.135390843765512,0.221346513442212
-0.0938,0.544300288438546,0.133854347070884,0.221966970240333
-0.0936,0.545975735539796,0.132610827921141,0.222235466335393
-0.0934,0.547625846752787,0.131673589268566,0.222149547249759
-0.0932,0.549250515632743,0.131053424439574,0.221707515516058
-0.093,0.550849637247544,0.130758257735514,0.220908427790234
-0.0928,0.552423108183964,0.1307928715732,0.219752092936444
-0.0926,0.553970826553846,0.13115874319817,0.218239071019903
-0.0924,0.555492692000214,0.131854005157323,0.216370673214133
-0.0922,0.55698860570332,0.132873532641748,0.214148962703289
-0.092,0.558458470386613,0.134209149260241,0.211576756742561
-0.0918,0.559902190322651,0.135849932648895,0.208657630135101
-0.0916,0.561319671338936,0.137782594081595,0.20539592049913
-0.0914,0.562710820823674,0.139991902747707,0.20179673584217
-0.0912,0.564075547731472,0.142461125628455,0.197865965142425
-0.091,0.565413762588949,0.145172457269533,0.193610292876019
-0.0908,0.56672537750028,0.148107419144694,0.189037218745486
-0.0906,0.568010306152657,0.151247214570948,0.184155084291502
-0.0904,0.569268463821679,0.154573031269893,0.178973108652549
-0.0902,0.570499767376657,0.158066288973381,0.17350143654319
-0.09,0.571704135285844,0.161708833579189,0.16775120265126
-0.0898,0.572881487621581,0.165483082190493,0.161734618257074
-0.0896,0.574031746065364,0.169372125034407,0.15546508818191
-0.0894,0.575154833912825,0.173359790968169,0.148957369528998
-0.0892,0.576250676078635,0.177430683298888,0.142227788634591
-0.089,0.577319199101317,0.181570192201146,0.13529454006125
-0.0888,0.578360331147977,0.185764489313275,0.128178102714598
-0.0886,0.57937400201895,0.190000509276168,0.120901825458512
-0.0884,0.580360143152352,0.194265922150246,0.113492761510837
-0.0882,0.581318687628559,0.198549099870456,0.10598287316184
-0.088,0.582249570174582,0.202839079210142,0.0984107950153164
-0.0878,0.583152727168365,0.207125523136222,0.0908244484914841
-0.0876,0.584028096642983,0.21139868195085,0.0832849600391222
-0.0874,0.58487561829076,0.215649355221333,0.0758725623154148
-0.0872,0.58569523346729,0.219868855189553,0.0686954180579193
-0.087,0.586486885195368,0.224048972111795,0.0619023857116921
-0.0868,0.587250518168825,0.228181941797729,0.0556998654200711
-0.0866,0.587986078756282,0.232260415481861,0.0503689058368901
-0.0864,0.588693515004793,0.236277432062523,0.0462680419979574
-0.0862,0.589372776643413,0.240226392674029,0.0437908008030224
-0.086,0.590023815086652,0.244101037510365,0.0432506344141261
-0.0858,0.590646583437857,0.247895424788185,0.0447367559613212
-0.0856,0.591241036492472,0.251603911718732,0.0480666774084734
-0.0854,0.591807130741227,0.255221137349196,0.0528864695993649
-0.0852,0.592344824373215,0.258742007131425,0.0588146059858735
-0.085,0.592854077278879,0.262161679077813,0.0655270569159242
-0.0848,0.593334851052895,0.265475551369184,0.0727773943569645
-0.0846,0.593787108996966,0.268679251286418,0.0803859957990414
-0.0844,0.594210816122516,0.271768625345669,0.0882225780454086
-0.0842,0.594605939153276,0.274739730525738,0.0961911960960316
-0.084,0.594972446527784,0.277588826484988,0.10421937708796
-0.0838,0.595310308401779,0.280312368673994,0.112250728512445
-0.0836,0.595619496650496,0.282907002258558,0.120240013265872
-0.0834,0.595899984870864,0.285369556775823,0.128149873797691
-0.0832,0.596151748383595,0.287697041453777,0.135948637159051
-0.083,0.596374764235188,0.289886641131573,0.143608827533414
-0.0828,0.596569011199817,0.291935712724652,0.151106145302143
-0.0826,0.596734469781122,0.293841782184761,0.158418757388608
-0.0824,0.596871122213909,0.295602541910607,0.165526798137799
-0.0822,0.59697895246573,0.297215848570036,0.172412014625725
-0.082,0.59705794623838,0.298679721299498,0.179057512444912
-0.0818,0.597108090969274,0.299992340250906,0.185447572328923
-0.0816,0.597129375832736,0.301152045460221,0.191567517347483
-0.0814,0.597121791741181,0.302157336015847,0.197403616616791
-0.0812,0.597085331346185,0.303006869508613,0.202943015646234
-0.081,0.59701998903947,0.303699461748469,0.208173686288389
-0.0808,0.59692576095377,0.304234086736325,0.213084391223746
-0.0806,0.5968026449636,0.304609876882583,0.217664659285372
-0.0804,0.596650640685924,0.304826123466969,0.22190476890135
-0.0802,0.596469749480712,0.304882277337295,0.225795737629891
-0.08,0.596259974451402,0.304777949847777,0.229329316267639
-0.0798,0.59602132044525,0.304512914040604,0.232497986382883
-0.0796,0.595753794053586,0.304087106077524,0.235294960401398
-0.0794,0.595457403611953,0.303500626931489,0.237714183580615
-0.0792,0.595132159200152,0.302753744351752,0.239750337367007
-0.079,0.594778072642181,0.301846895119414,0.241398843755552
-0.0788,0.594395157506066,0.300780687614242,0.24265587036895
-0.0786,0.59398342910359,0.299555904717751,0.243518336055093
-0.0784,0.593542904489919,0.298173507082019,0.243983916869844
-0.0782,0.593073602463121,0.296634636798658,0.244051052372734
-0.078,0.592575543563583,0.294940621507782,0.243718952219427
-0.0778,0.592048750073321,0.29309297899281,0.242987603089904
-0.0776,0.591493246015187,0.291093422313586,0.241857776048309
-0.0774,0.590909057151974,0.288943865537682,0.240331034492429
-0.0772,0.59029621098541,0.286646430137974,0.238409742921337
-0.077,0.589654736755056,0.28420345213371,0.236097076832949
-0.0768,0.588984665437092,0.281617490062503,0.233397034164306
-0.0766,0.588286029743005,0.278891333882001,0.230314448812825
-0.0764,0.587558864118169,0.276028014912572,0.226855006935439
-0.0762,0.586803204740322,0.273030816946267,0.223025266926048
-0.076,0.58601908951794,0.269903288662676,0.21883268423608
-0.0758,0.585206558088503,0.266649257509119,0.214285642550049
-0.0756,0.584365651816664,0.263272845220884,0.209393493288488
-0.0754,0.583496413792312,0.25977848517687,0.204166606027147
-0.0752,0.582598888828523,0.25617094180687,0.198616433254698
-0.075,0.581673123459424,0.252455332288316,0.192755594027773
-0.0748,0.580719165937938,0.248637150792185,0.186597982646538
-0.0746,0.579737066233437,0.244722295558843,0.180158910646506
-0.0744,0.578726876029284,0.240717099103516,0.173455293445861
-0.0742,0.57768864872028,0.236628361865848,0.166505897287256
-0.074,0.576622439410002,0.232463389625568,0.159331668233628
-0.0738,0.575528304908045,0.228230035002835,0.151956173745462
-0.0736,0.574406303727153,0.223936743341617,0.144406199978558
-0.0734,0.573256496080261,0.219592603230112,0.136712566088419
-0.0732,0.572078943877422,0.215207401833834,0.128911242781977
-0.073,0.570873710722645,0.21079168509145,0.121044898835883
-0.0728,0.569640861910623,0.206356822634156,0.113165048587141
-0.0726,0.568380464423364,0.201915077015369,0.105335034376593
-0.0724,0.567092586926725,0.19747967645316,0.0976341376813615
-0.0722,0.565777299766837,0.193064889763217,0.0901631253475338
-0.072,0.564434674966441,0.188686101461751,0.0830513765034847
-0.0718,0.56306478622112,0.184359884111606,0.0764651063559346
-0.0716,0.561667708895428,0.180104063841217,0.070614548725357
-0.0714,0.560243520018928,0.175937773568741,0.0657546358104959
-0.0712,0.558792298282128,0.171881486823195,0.0621692573459042
-0.071,0.557314124032321,0.167957023228043,0.0601284143793477
-0.0708,0.555809079269324,0.164187514829221,0.0598204563409016
-0.0706,0.554277247641125,0.160597320739204,0.061289165336233
-0.0704,0.552718714439434,0.157211876388225,0.0644187054359791
-0.0702,0.55113356659513,0.154057463519916,0.0689780731034316
-0.07,0.549521892673626,0.151160888556284,0.0746912626655595
-0.0698,0.547883782870129,0.148549060742832,0.0812930556633967
-0.0696,0.546219329004806,0.14624846811429,0.0885563974581924
-0.0694,0.544528624517868,0.144284558996282,0.0962981893780028
-0.0692,0.542811764464542,0.142681049058203,0.10437456313272
-0.069,0.541068845509971,0.14145918758004,0.112673057038445
-0.0688,0.539299965924005,0.140637029398559,0.121105110268453
-0.0686,0.537505225575912,0.14022876811016,0.129599962308554
-0.0684,0.535684725928997,0.140244188668376,0.138100036849515
-0.0682,0.533838570035124,0.140688291555866,0.14655756142316
-0.068,0.53196686252916,0.141561126025329,0.154932125508593
-0.0678,0.530069709623322,0.142857848463009,0.163188922759911
-0.0676,0.528147219101441,0.144568997566585,0.171297483242501
-0.0674,0.526199500313138,0.146680955410823,0.179230754729276
-0.0672,0.524226664167919,0.149176546728725,0.186964432955334
-0.067,0.522228823129172,0.152035720317646,0.194476470322521
-0.0668,0.520206091208102,0.155236256688526,0.201746713419702
-0.0666,0.518158583957557,0.158754453332732,0.20875663428756
-0.0664,0.516086418465795,0.162565750618174,0.215489130491071
-0.0662,0.513989713350158,0.166645274500513,0.221928376132375
-0.066,0.511868588750668,0.170968284623022,0.228059710894668
-0.0658,0.509723166323543,0.17551052651228,0.233869557709487
-0.0656,0.507553569234645,0.180248493849708,0.239345362133407
-0.0654,0.505359922152836,0.185159611265245,0.244475548311662
-0.0652,0.503142351243271,0.190222350209414,0.24924948770551
-0.065,0.500900984160617,0.195416290821568,0.253657477711722
-0.0648,0.498635950042189,0.20072214192657,0.257690728006857
-0.0646,0.496347379501029,0.206121729863444,0.261341352976092
-0.0644,0.494035404618904,0.21159796515292,0.264602368985837
-0.0642,0.491700158939244,0.217134794297475,0.267467695566506
-0.064,0.489341777460011,0.222717142426372,0.269932159811984
-0.0638,0.486960396626499,0.228330851123417,0.271991503494061
-0.0636,0.48455615432408,0.233962614630337,0.273642392547147
-0.0634,0.482129189870881,0.239599916697161,0.274882428711184
-0.0632,0.479679644010406,0.245230969629781,0.275710163236959
-0.063,0.477207658904101,0.250844656534343,0.276125112664225
-0.0628,0.474713378123861,0.256430477347632,0.276127776784562
-0.0626,0.472196946644489,0.2619784989438,0.275719659002336
-0.0624,0.469658510836098,0.267479309395891,0.274903289412667
-0.0622,0.467098218456474,0.272923976325068,0.273682251029211
-0.062,0.464516218643383,0.278304009174598,0.272061209720883
-0.0618,0.461912661906844,0.2836113251863,0.270045948560038
-0.0616,0.45928770012136,0.288838218824266,0.26764340744977
-0.0614,0.456641486518105,0.29397733437634,0.264861729090311
-0.0612,0.453974175677089,0.299021641462437,0.261710312569903
-0.061,0.451285923519283,0.303964413185909,0.258199876130061
-0.0608,0.448576887298722,0.308799206676733,0.254342530965406
-0.0606,0.445847225594579,0.313519845791085,0.250151868280108
-0.0604,0.44309709830323,0.318120405749255,0.245643062240711
-0.0602,0.440326666630289,0.322595199511743,0.240832991939597
-0.06,0.437536093082645,0.326938765711148,0.235740386008328
-0.0598,0.434725541460484,0.331145857974391,0.230385994076716
-0.0596,0.431895176849314,0.335211435485952,0.224792789821509
-0.0594,0.429045165611991,0.339130654657644,0.218986210811696
-0.0592,0.426175675380751,0.342898861784198,0.212994440601891
-0.059,0.423286875049263,0.346511586576456,0.206848738326817
-0.0588,0.420378934764699,0.349964536475267,0.200583820046797
-0.0586,0.417452025919831,0.353253591659498,0.19423829372308
-0.0584,0.41450632114516,0.356374800670687,0.187855145117867
-0.0582,0.411541994301092,0.359324376585195,0.181482263907955
-0.058,0.408559220470158,0.362098693672053,0.175172986251269
-0.0578,0.405558175949292,0.364694284481302,0.168986609989836
-0.0576,0.402539038242181,0.367107837313536,0.162988809665626
-0.0574,0.399501986051683,0.369336194026573,0.157251839556359
-0.0572,0.396447199272334,0.371376348139901,0.151854365758522
-0.057,0.39337485898296,0.373225443201682,0.146880720445774
-0.0568,0.39028514743938,0.374880771386875,0.142419339756278
-0.0566,0.387178248067248,0.376339772298319,0.138560160140268
-0.0564,0.384054345455022,0.37760003194564,0.135390843765512
-0.0562,0.380913625347075,0.378659281879486,0.132991912257736
-0.056,0.377756274636984,0.379515398461015,0.131431183834169
-0.0558,0.374582481360989,0.380166402248681,0.130758257735514
-0.0556,0.371392434691655,0.380610457486366,0.131000026448426
-0.0554,0.36818632493175,0.380845871678613,0.132158161687773
-0.0552,0.364964343508364,0.380871095240366,0.13420914926024
-0.055,0.361726682967281,0.380684721210076,0.137106847745581
-0.0548,0.358473536967648,0.380285485016389,0.14078695889826
-0.0546,0.355205100276942,0.379672264289917,0.145172457269533
-0.0544,0.351921568766286,0.378844078712732,0.15017902069451
-0.0542,0.348623139406124,0.377800089899413,0.155719752807244
-0.054,0.34531001026231,0.376539601304491,0.161708833579189
-0.0538,0.341982380492619,0.375062058152254,0.168064036427027
-0.0536,0.338640450343754,0.37336704738587,0.174708245378222
-0.0534,0.33528442114885,0.37145429763388,0.181570192201146
-0.0532,0.331914495325564,0.369323679193197,0.188584642640239
-0.053,0.328530876374762,0.366975204028853,0.195692228891447
-0.0528,0.325133768879883,0.364409025792008,0.202839079210142
-0.0526,0.321723378507032,0.361625439859009,0.20997635062344
-0.0524,0.318299912005861,0.358624883395776,0.217059733844661
-0.0522,0.314863577211316,0.355407935453428,0.224048972111795
-0.052,0.311414583046328,0.351975317102933,0.230907416750531
-0.0518,0.307953139525527,0.34832789161873,0.23760162993259
-0.0516,0.304479457760071,0.344466664723778,0.244101037510365
-0.0514,0.300993749963709,0.340392784911494,0.25037763043729
-0.0512,0.297496229460167,0.33610754386355,0.256405710997596
-0.051,0.293987110691992,0.331612376986764,0.262161679077813
-0.0508,0.290466609231001,0.326908864097478,0.267623853487123
-0.0506,0.286934941790464,0.321998730288056,0.272772323534417
-0.0504,0.283392326239202,0.316883847017855,0.277588826484989
-0.0502,0.279838981617783,0.311566233480502,0.282056647022493
-0.05,0.276275128157014,0.306048058311114,0.286160535359258
-0.0498,0.27270098729896,0.300331641711898,0.289886641131573
-0.0496,0.269116781720739,0.294419458093116,0.293222460667728
-0.0494,0.265522735361376,0.288314139350044,0.296156795619147
-0.0492,0.261919073452019,0.282018478926578,0.298679721299498
-0.049,0.258306022549879,0.275535436854852,0.30078256338725
-0.0488,0.25468381057626,0.268868146010276,0.302457881919806
-0.0486,0.251052666859141,0.262019919886731,0.303699461748469
-0.0484,0.24741282218077,0.254994262282489,0.304502308839961
-0.0482,0.24376450883084,0.247794879401397,0.304862652008366
-0.048,0.240107960665839,0.240425695026164,0.304777949847777
-0.0478,0.23644341317529,0.232890869626488,0.304246902816738
-0.0476,0.232771103555643,0.225194824545518,0.303269470607178
-0.0474,0.229091270792721,0.217342272795326,0.301846895119414
-0.0472,0.2254041557537,0.209338258531925,0.299981729567963
-0.047,0.221710001289784,0.201188208042342,0.297677874467978
-0.0468,0.218009052350855,0.1928979961655,0.294940621507782
-0.0466,0.21430155611357,0.184474033647384,0.291776706609086
-0.0464,0.210587762124597,0.175923383252837,0.288194373824352
-0.0462,0.206867922460921,0.167253915925129,0.28420345213371
-0.046,0.203142291909417,0.158474523554264,0.279815447696492
-0.0458,0.199411128168255,0.149595413064903,0.275043654701517
-0.0456,0.195674692073052,0.140628519379888,0.269903288662676
-0.0454,0.191933247851188,0.131588095467935,0.264411646838246
-0.0452,0.188187063408186,0.122491571584266,0.258588301424758
-0.045,0.184436410650754,0.113360832636006,0.252455332288316
-0.0448,0.180681565851801,0.104224159789529,0.246037607223195
-0.0446,0.176922810063647,0.0951192515514796,0.239363118999236
-0.0444,0.173160429586733,0.0860980368257259,0.232463389625568
-0.0442,0.169394716502417,0.0772345115879755,0.225373953030909
-0.044,0.165625969279962,0.0686376956824606,0.2181349272256
-0.0438,0.16185449346973,0.0604730246321457,0.21079168509145
-0.0436,0.158080602496812,0.0529961781661277,0.203395627813726
-0.0434,0.154304618572081,0.0465987959670889,0.19600505440074
-0.0432,0.150526873741017,0.0418407194065726,0.188686101461751
-0.043,0.146747711094726,0.0393812898216607,0.181513695016773
-0.0428,0.142967486172669,0.0397045198949218,0.174572405425729
-0.0426,0.139186568592852,0.0427923628900556,0.167957023228043
-0.0424,0.135405343953014,0.0481509070494008,0.161772578192829
-0.0422,0.131624216056109,0.0551487112656853,0.156133418677806
-0.042,0.127843609525566,0.0632637206601942,0.151160888556284
-0.0418,0.124063972891332,0.0721338707774196,0.146979151010069
-0.0416,0.120285782247302,0.0815225486209609,0.143708904112358
-0.0414,0.116509545605969,0.0912757436628764,0.14145918758004
-0.0412,0.112735808108448,0.101291083266907,0.140318166982386
-0.041,0.108965158290091,0.111498342256391,0.140344486878557
-0.0408,0.10519823565669,0.121847617522203,0.141561126025329
-0.0406,0.101435739898451,0.13230214696164,0.143953328318687
-0.0404,0.0976784421644856,0.142833878315939,0.147471131040303
-0.0402,0.0939271989484387,0.153420674673056,0.152035720317646
-0.04,0.0901829693081357,0.16404451052834,0.157547930269341
-0.0398,0.0864468363765086,0.174690280238143,0.163897017238296
-0.0396,0.0827200344428392,0.18534499369177,0.170968284623022
-0.0394,0.0790039833294489,0.195997222328465,0.178648838356519
-0.0392,0.0753003324136817,0.206636710485581,0.186831375624932
-0.039,0.071611017528978,0.217254098137612,0.195416290821568
-0.0388,0.0679383352428763,0.227840720094469,0.204312528749026
-0.0386,0.0642850408365157,0.238388458595774,0.21343760620774
-0.0384,0.060654478977547,0.248889633795199,0.222717142426372
-0.0382,0.057050760010706,0.259336921531849,0.232084142210155
-0.038,0.0534790006353667,0.269723291022906,0.241478190939291
-0.0378,0.0499456564758404,0.280041957284862,0.250844656534343
-0.0376,0.0464589871185598,0.290286344572108,0.260133949557937
-0.0374,0.0430297135844265,0.300450058146357,0.269300864577234
-0.0372,0.0396719562892728,0.310526862408711,0.278304009174598
-0.037,0.0364045798596011,0.320510663936341,0.287105317737997
-0.0368,0.0332531161048436,0.33039549833222,0.295669642586105
-0.0366,0.0302524662980248,0.34017552006265,0.303964413185909
-0.0364,0.0274505250361596,0.349844994652868,0.311959353981984
-0.0362,0.0249125215420742,0.359398292755976,0.319626251924296
-0.036,0.0227248186451561,0.368829885718949,0.326938765711148
-0.0358,0.0209946193212516,0.378134342351383,0.333872269803946
-0.0356,0.019839072551877,0.387306326665004,0.340403727287223
-0.0354,0.0193582057547277,0.396340596399811,0.346511586576456
-0.0352,0.0195984670541144,0.405232002189666,0.352175697792506
-0.035,0.0205312802580098,0.413975487248974,0.357377245321739
-0.0348,0.0220658020018354,0.422566087484595,0.362098693672053
-0.0346,0.0240842417076768,0.430998931954956,0.366323744229353
-0.0344,0.0264732435059024,0.439269243612417,0.370037300929622
-0.0342,0.0291390616141084,0.447372340276212,0.373225443201682
-0.034,0.0320100101911527,0.45530363579231,0.375875404816819
-0.0338,0.0350332275662631,0.463058641343843,0.37797555751387
-0.0336,0.0381702030410833,0.47063296688166,0.379515398461015
-0.0334,0.041392841183437,0.478022322649365,0.380485540775779
-0.0332,0.0446804660042501,0.485222520781142,0.380877706458803
-0.033,0.0480176721451768,0.492229476953952,0.380684721210076
-0.0328,0.0513928192178626,0.499039212078308,0.379900510692834
-0.0326,0.0547969828260651,0.505647854014105,0.378520097894037
-0.0324,0.0582232212418971,0.512051639299831,0.376539601304491
-0.0322,0.0616660585086735,0.518246914885007,0.373956233709308
-0.032,0.0651211161846229,0.524230139857062,0.37076830144327
-0.0318,0.0685848478749235,0.529997887154897,0.366975204028853
-0.0316,0.0720543455289747,0.535546845262383,0.36257743418019
-0.0314,0.0755271963942282,0.540873819875781,0.35757657822798
-0.0312,0.0790013761398846,0.545975735539796,0.351975317102933
-0.031,0.0824751681070862,0.550849637247544,0.34577742811487
-0.0308,0.0859471016467303,0.555492692000214,0.338987787889484
-0.0306,0.089415904556788,0.559902190322651,0.331612376986764
-0.0304,0.0928804660451527,0.564075547731472,0.323658286941057
-0.0302,0.0963398076296018,0.568010306152657,0.315133730757592
-0.03,0.0997930600806207,0.571704135285844,0.306048058311114
-0.0298,0.103239445006917,0.575154833912825,0.296411778675721
-0.0296,0.106678260038733,0.578360331147977,0.286236592258795
-0.0294,0.110108866822031,0.581318687628559,0.275535436854851
-0.0292,0.11353068122576,0.584028096642983,0.264322553600868
-0.029,0.116943165304312,0.586486885195367,0.25261358167188
-0.0288,0.120345820661663,0.588693515004793,0.240425695026165
-0.0286,0.12373818294226,0.590646583437857,0.227777801669174
-0.0284,0.127119817233282,0.592344824373215,0.214690837669462
-0.0282,0.130490314208436,0.593787108996966,0.201188208042342
-0.028,0.13384928687846,0.594972446527784,0.187296461290441
-0.0278,0.137196367840714,0.595899984870864,0.173046347008352
-0.0276,0.140531206941353,0.596569011199817,0.158474523554264
-0.0274,0.143853469280278,0.59697895246573,0.143626413528648
-0.0272,0.147162833502123,0.597129375832736,0.128561180258708
-0.027,0.150458990327035,0.59701998903947,0.113360832636005
-0.0268,0.153741641283261,0.596650640685924,0.0981478482970351
-0.0266,0.157010497610309,0.59602132044525,0.0831215055273791
-0.0264,0.16026527930679,0.595132159200152,0.0686376956824608
-0.0262,0.163505714301459,0.59398342910359,0.055391188541979
-0.026,0.166731537729514,0.592575543563583,0.0447984567508177
-0.0258,0.169942491299121,0.590909057151974,0.0393812898216607
-0.0256,0.173138322735559,0.588984665437092,0.0414799981219714
-0.0254,0.176318785292297,0.586803204740322,0.05033052509323
-0.0252,0.179483637320008,0.584365651816664,0.0632637206601943
-0.025,0.182632641885839,0.581673123459424,0.0783461852159949
-0.0248,0.18576556643642,0.578726876029284,0.0945890534608637
-0.0246,0.188882182499014,0.575528304908045,0.111498342256391
-0.0244,0.191982265416039,0.572078943877422,0.12880748385298
-0.0242,0.195065594108838,0.568380464423364,0.146357653354999
-0.024,0.198131950867148,0.564434674966441,0.164044510528339
-0.0238,0.20118112116121,0.560243520018928,0.181793161560388
-0.0236,0.204212893473861,0.555809079269324,0.19954561244302
-0.0234,0.207227059150295,0.55113356659513,0.217254098137611
-0.0232,0.210223412263486,0.546219329004806,0.23487734822117
-0.023,0.213201749493519,0.541068845509971,0.252378403261311
-0.0228,0.216161870019293,0.535684725928997,0.269723291022906
-0.0226,0.219103575421257,0.530069709623322,0.286880200226991
-0.0224,0.222026669593975,0.524226664167918,0.303818953185233
-0.0222,0.224930958667517,0.518158583957556,0.320510663936341
-0.022,0.227816250936714,0.511868588750668,0.336927514863822
-0.0218,0.230682356797501,0.505359922152836,0.353042610908627
-0.0216,0.233529088689613,0.498635950042189,0.368829885718949
-0.0214,0.236356261044997,0.491700158939244,0.384264043220262
-0.0212,0.239163690241377,0.48455615432408,0.399320523723614
-0.021,0.241951194560468,0.477207658904101,0.413975487248974
-0.0208,0.244718594150389,0.469658510836097,0.428205809037787
-0.0206,0.24746571099187,0.461912661906845,0.441989083742031
-0.0204,0.250192368867903,0.453974175677089,0.45530363579231
-0.0202,0.252898393336502,0.445847225594579,0.46812853414015
-0.02,0.255583611706299,0.437536093082645,0.480443610049968
-0.0198,0.258247853014698,0.42904516561199,0.492229476953952
-0.0196,0.260890948008377,0.420378934764699,0.503467551624099
-0.0194,0.263512729125902,0.411541994301092,0.514140076089831
-0.0192,0.266113030482288,0.402539038242181,0.524230139857062
-0.019,0.268691687855312,0.39337485898296,0.533721702079046
-0.0188,0.271248538673449,0.384054345455021,0.542599613400168
-0.0186,0.27378342200526,0.374582481360989,0.550849637247544
-0.0184,0.276296178550137,0.364964343508363,0.558458470386613
-0.0182,0.278786650630259,0.355205100276942,0.565413762588949
-0.018,0.281254682183681,0.34531001026231,0.571704135285844
-0.0178,0.283700118758438,0.33528442114885,0.577319199101317
-0.0176,0.286122807507591,0.325133768879883,0.582249570174582
-0.0174,0.288522597185131,0.314863577211315,0.586486885195367
-0.0172,0.290899338142665,0.304479457760071,0.590023815086653
-0.017,0.293252882326827,0.293987110691992,0.592854077278879
-0.0168,0.29558308327734,0.283392326239202,0.594972446527784
-0.0166,0.297889796125683,0.27270098729896,0.596374764235188
-0.0164,0.300172877594314,0.261919073452019,0.59705794623838
-0.0162,0.302432185996391,0.251052666859141,0.59701998903947
-0.016,0.304667581235961,0.240107960665839,0.596259974451402
-0.0158,0.306878924808561,0.22909127079272,0.594778072642181
-0.0156,0.309066079802218,0.218009052350855,0.592575543563583
-0.0154,0.311228910898792,0.206867922460921,0.589654736755055
-0.0152,0.313367284375639,0.195674692073052,0.58601908951794
-0.015,0.315481068107578,0.184436410650754,0.581673123459424
-0.0148,0.317570131569106,0.173160429586734,0.576622439410002
-0.0146,0.319634345836873,0.16185449346973,0.570873710722645
-0.0144,0.321673583592364,0.150526873741016,0.564434674966441
-0.0142,0.323687719124783,0.139186568592852,0.557314124032321
-0.014,0.325676628334119,0.127843609525566,0.549521892673626
-0.0138,0.327640188734368,0.116509545605969,0.541068845509971
-0.0136,0.329578279456901,0.10519823565669,0.53196686252916
-0.0134,0.331490781253961,0.0939271989484384,0.522228823129172
-0.0132,0.333377576502276,0.0827200344428392,0.511868588750668
-0.013,0.335238549206768,0.0716110175289777,0.500900984160616
-0.0128,0.337073585004357,0.0606544789775472,0.489341777460011
-0.0126,0.338882571167834,0.0499456564758403,0.477207658904101
-0.0124,0.340665396609806,0.0396719562892731,0.464516218643383
-0.0122,0.342421951886696,0.0302524662980247,0.451285923519283
-0.012,0.344152129202783,0.0227248186451558,0.437536093082644
-0.0118,0.34585582241429,0.0193582057547277,0.423286875049263
-0.0116,0.347532927033489,0.0220658020018354,0.408559220470158
-0.0114,0.349183340232839,0.0291390616141084,0.39337485898296
-0.0112,0.350806960849129,0.0381702030410834,0.377756274636984
-0.011,0.352403689387634,0.0480176721451771,0.36172668296728
-0.0108,0.353973428026265,0.058223221241897,0.34531001026231
-0.0106,0.355516080619728,0.0685848478749238,0.328530876374762
-0.0104,0.357031552703652,0.0790013761398844,0.311414583046328
-0.0102,0.358519751498719,0.089415904556788,0.293987110691992
-0.01,0.359980585914764,0.0997930600806211,0.276275128157013
-0.0098,0.361413966554852,0.110108866822031,0.258306022549879
-0.0096,0.362819805719325,0.120345820661664,0.240107960665838
-0.00940000000000001,0.364198017409811,0.130490314208435,0.221710001289784
-0.0092,0.365548517333204,0.140531206941353,0.203142291909417
-0.00900000000000001,0.366871222905592,0.150458990327035,0.184436410650755
-0.0088,0.368166053256147,0.16026527930679,0.165625969279962
-0.0086,0.369432929230965,0.169942491299121,0.146747711094725
-0.0084,0.370671773396852,0.179483637320008,0.127843609525567
-0.0082,0.37188251004506,0.188882182499014,0.10896515829009
-0.00800000000000001,0.373065065194962,0.198131950867148,0.0901829693081363
-0.0078,0.374219366597668,0.207227059150295,0.071611017528978
-0.0076,0.375345343739584,0.216161870019294,0.053479000635366
-0.0074,0.376442927845898,0.224930958667517,0.0364045798596011
-0.0072,0.377512051884007,0.233529088689613,0.0227248186451558
-0.00700000000000001,0.37855265056687,0.241951194560468,0.0205312802580097
-0.0068,0.379564660356295,0.250192368867903,0.0320100101911528
-0.00659999999999999,0.38054801946615,0.258247853014699,0.0480176721451774
-0.0064,0.381502667865503,0.266113030482287,0.0651211161846228
-0.0062,0.382428547281681,0.273783422005261,0.0824751681070866
-0.00600000000000001,0.383325601203256,0.281254682183681,0.0997930600806204
-0.0058,0.384193774882956,0.288522597185131,0.116943165304312
-0.00560000000000001,0.385033015340482,0.295583083277339,0.133849286878459
-0.0054,0.385843271365261,0.302432185996392,0.150458990327035
-0.0052,0.386624493519101,0.309066079802218,0.166731537729514
-0.005,0.387376634138772,0.315481068107578,0.182632641885839
-0.0048,0.388099647338496,0.321673583592364,0.198131950867148
-0.00460000000000001,0.388793489012356,0.327640188734368,0.213201749493518
-0.0044,0.389458116836612,0.333377576502276,0.227816250936714
-0.0042,0.390093490271934,0.338882571167834,0.241951194560468
-0.004,0.390699570565541,0.344152129202783,0.255583611706299
-0.0038,0.391276320753258,0.349183340232839,0.268691687855312
-0.00360000000000001,0.391823705661471,0.353973428026265,0.281254682183681
-0.0034,0.392341691909003,0.358519751498719,0.293252882326827
-0.00319999999999999,0.392830247908888,0.362819805719325,0.304667581235961
-0.003,0.393289343870059,0.366871222905592,0.315481068107578
-0.0028,0.393718951798938,0.370671773396852,0.32567662833412
-0.00260000000000001,0.394119045500937,0.374219366597668,0.335238549206768
-0.0024,0.394489600581858,0.377512051884007,0.344152129202783
-0.00220000000000001,0.394830594449207,0.38054801946615,0.352403689387633
-0.002,0.395142006313404,0.383325601203256,0.359980585914764
-0.0018,0.395423817188902,0.385843271365261,0.366871222905592
-0.0016,0.395676009895213,0.388099647338496,0.373065065194962
-0.0014,0.395898569057829,0.390093490271934,0.37855265056687
-0.00120000000000001,0.396091481109051,0.391823705661471,0.383325601203256
-0.001,0.396254734288728,0.393289343870059,0.387376634138772
-0.000799999999999995,0.396388318644883,0.394489600581858,0.390699570565541
-0.000600000000000003,0.396492226034258,0.395423817188902,0.393289343870059
-0.000399999999999998,0.39656645012275,0.396091481109052,0.395142006313404
-0.000200000000000006,0.396610986385756,0.396492226034258,0.396254734288728
0,0.396625832108414,0.396625832108414,0.396625832108414
0.000200000000000006,0.396610986385756,0.396492226034258,0.396254734288728
0.000399999999999998,0.39656645012275,0.396091481109052,0.395142006313404
0.000600000000000003,0.396492226034258,0.395423817188902,0.393289343870059
0.000799999999999995,0.396388318644883,0.394489600581858,0.390699570565541
0.001,0.396254734288728,0.393289343870059,0.387376634138772
0.00120000000000001,0.396091481109051,0.391823705661471,0.383325601203256
0.0014,0.395898569057829,0.390093490271934,0.37855265056687
0.0016,0.395676009895213,0.388099647338496,0.373065065194962
0.0018,0.395423817188902,0.385843271365261,0.366871222905592
0.002,0.395142006313404,0.383325601203256,0.359980585914764
0.00220000000000001,0.394830594449207,0.38054801946615,0.352403689387633
0.0024,0.394489600581858,0.377512051884007,0.344152129202783
0.00260000000000001,0.394119045500937,0.374219366597668,0.335238549206768
0.0028,0.393718951798938,0.370671773396852,0.32567662833412
0.003,0.393289343870059,0.366871222905592,0.315481068107578
0.00319999999999999,0.392830247908888,0.362819805719325,0.304667581235961
0.0034,0.392341691909003,0.358519751498719,0.293252882326827
0.00360000000000001,0.391823705661471,0.353973428026265,0.281254682183681
0.0038,0.391276320753258,0.349183340232839,0.268691687855312
0.004,0.390699570565541,0.344152129202783,0.255583611706299
0.0042,0.390093490271934,0.338882571167834,0.241951194560468
0.0044,0.389458116836612,0.333377576502276,0.227816250936714
0.00460000000000001,0.388793489012356,0.327640188734368,0.213201749493518
0.0048,0.388099647338496,0.321673583592364,0.198131950867148
0.005,0.387376634138772,0.315481068107578,0.182632641885839
0.0052,0.386624493519101,0.309066079802218,0.166731537729514
0.0054,0.385843271365261,0.302432185996392,0.150458990327035
0.00560000000000001,0.385033015340482,0.295583083277339,0.133849286878459
0.0058,0.384193774882956,0.288522597185131,0.116943165304312
0.00600000000000001,0.383325601203256,0.281254682183681,0.0997930600806204
0.0062,0.382428547281681,0.273783422005261,0.0824751681070866
0.0064,0.381502667865503,0.266113030482287,0.0651211161846228
0.00659999999999999,0.38054801946615,0.258247853014699,0.0480176721451774
0.0068,0.379564660356295,0.250192368867903,0.0320100101911528
0.00700000000000001,0.37855265056687,0.241951194560468,0.0205312802580097
0.0072,0.377512051884007,0.233529088689613,0.0227248186451558
0.0074,0.376442927845898,0.224930958667517,0.0364045798596011
0.0076,0.375345343739584,0.216161870019294,0.053479000635366
0.0078,0.374219366597668,0.207227059150295,0.071611017528978
0.00800000000000001,0.373065065194962,0.198131950867148,0.0901829693081363
0.0082,0.37188251004506,0.188882182499014,0.10896515829009
0.0084,0.370671773396852,0.179483637320008,0.127843609525567
0.0086,0.369432929230965,0.169942491299121,0.146747711094725
0.0088,0.368166053256147,0.16026527930679,0.165625969279962
0.00900000000000001,0.366871222905592,0.150458990327035,0.184436410650755
0.0092,0.365548517333204,0.140531206941353,0.203142291909417
0.00940000000000001,0.364198017409811,0.130490314208435,0.221710001289784
0.0096,0.362819805719325,0.120345820661664,0.240107960665838
0.0098,0.361413966554852,0.110108866822031,0.258306022549879
0.01,0.359980585914764,0.0997930600806211,0.276275128157013
0.0102,0.358519751498719,0.089415904556788,0.293987110691992
0.0104,0.357031552703652,0.0790013761398844,0.311414583046328
0.0106,0.355516080619728,0.0685848478749238,0.328530876374762
0.0108,0.353973428026265,0.058223221241897,0.34531001026231
0.011,0.352403689387634,0.0480176721451771,0.36172668296728
0.0112,0.350806960849129,0.0381702030410834,0.377756274636984
0.0114,0.349183340232839,0.0291390616141084,0.39337485898296
0.0116,0.347532927033489,0.0220658020018354,0.408559220470158
0.0118,0.34585582241429,0.0193582057547277,0.423286875049263
0.012,0.344152129202783,0.0227248186451558,0.437536093082644
0.0122,0.342421951886696,0.0302524662980247,0.451285923519283
0.0124,0.340665396609806,0.0396719562892731,0.464516218643383
0.0126,0.338882571167834,0.0499456564758403,0.477207658904101
0.0128,0.337073585004357,0.0606544789775472,0.489341777460011
0.013,0.335238549206768,0.0716110175289777,0.500900984160616
0.0132,0.333377576502276,0.0827200344428392,0.511868588750668
0.0134,0.331490781253961,0.0939271989484384,0.522228823129172
0.0136,0.329578279456901,0.10519823565669,0.53196686252916
0.0138,0.327640188734368,0.116509545605969,0.541068845509971
0.014,0.325676628334119,0.127843609525566,0.549521892673626
0.0142,0.323687719124783,0.139186568592852,0.557314124032321
0.0144,0.321673583592364,0.150526873741016,0.564434674966441
0.0146,0.319634345836873,0.16185449346973,0.570873710722645
0.0148,0.317570131569106,0.173160429586734,0.576622439410002
0.015,0.315481068107578,0.184436410650754,0.581673123459424
0.0152,0.313367284375639,0.195674692073052,0.58601908951794
0.0154,0.311228910898792,0.206867922460921,0.589654736755055
0.0156,0.309066079802218,0.218009052350855,0.592575543563583
0.0158,0.306878924808561,0.22909127079272,0.594778072642181
0.016,0.304667581235961,0.240107960665839,0.596259974451402
0.0162,0.302432185996391,0.251052666859141,0.59701998903947
0.0164,0.300172877594314,0.261919073452019,0.59705794623838
0.0166,0.297889796125683,0.27270098729896,0.596374764235188
0.0168,0.29558308327734,0.283392326239202,0.594972446527784
0.017,0.293252882326827,0.293987110691992,0.592854077278879
0.0172,0.290899338142665,0.304479457760071,0.590023815086653
0.0174,0.288522597185131,0.314863577211315,0.586486885195367
0.0176,0.286122807507591,0.325133768879883,0.582249570174582
0.0178,0.283700118758438,0.33528442114885,0.577319199101317
0.018,0.281254682183681,0.34531001026231,0.571704135285844
0.0182,0.278786650630259,0.355205100276942,0.565413762588949
0.0184,0.276296178550137,0.364964343508363,0.558458470386613
0.0186,0.27378342200526,0.374582481360989,0.550849637247544
0.0188,0.271248538673449,0.384054345455021,0.542599613400168
0.019,0.268691687855312,0.39337485898296,0.533721702079046
0.0192,0.266113030482288,0.402539038242181,0.524230139857062
0.0194,0.263512729125902,0.411541994301092,0.514140076089831
0.0196,0.260890948008377,0.420378934764699,0.503467551624099
0.0198,0.258247853014698,0.42904516561199,0.492229476953952
0.02,0.255583611706299,0.437536093082645,0.480443610049968
0.0202,0.252898393336502,0.445847225594579,0.46812853414015
0.0204,0.250192368867903,0.453974175677089,0.45530363579231
0.0206,0.24746571099187,0.461912661906845,0.441989083742031
0.0208,0.244718594150389,0.469658510836097,0.428205809037787
0.021,0.241951194560468,0.477207658904101,0.413975487248974
0.0212,0.239163690241377,0.48455615432408,0.399320523723614
0.0214,0.236356261044997,0.491700158939244,0.384264043220262
0.0216,0.233529088689613,0.498635950042189,0.368829885718949
0.0218,0.230682356797501,0.505359922152836,0.353042610908627
0.022,0.227816250936714,0.511868588750668,0.336927514863822
0.0222,0.224930958667517,0.518158583957556,0.320510663936341
0.0224,0.222026669593975,0.524226664167918,0.303818953185233
0.0226,0.219103575421257,0.530069709623322,0.286880200226991
0.0228,0.216161870019293,0.535684725928997,0.269723291022906
0.023,0.213201749493519,0.541068845509971,0.252378403261311
0.0232,0.210223412263486,0.546219329004806,0.23487734822117
0.0234,0.207227059150295,0.55113356659513,0.217254098137611
0.0236,0.204212893473861,0.555809079269324,0.19954561244302
0.0238,0.20118112116121,0.560243520018928,0.181793161560388
0.024,0.198131950867148,0.564434674966441,0.164044510528339
0.0242,0.195065594108838,0.568380464423364,0.146357653354999
0.0244,0.191982265416039,0.572078943877422,0.12880748385298
0.0246,0.188882182499014,0.575528304908045,0.111498342256391
0.0248,0.18576556643642,0.578726876029284,0.0945890534608637
0.025,0.182632641885839,0.581673123459424,0.0783461852159949
0.0252,0.179483637320008,0.584365651816664,0.0632637206601943
0.0254,0.176318785292297,0.586803204740322,0.05033052509323
0.0256,0.173138322735559,0.588984665437092,0.0414799981219714
0.0258,0.169942491299121,0.590909057151974,0.0393812898216607
0.026,0.166731537729514,0.592575543563583,0.0447984567508177
0.0262,0.163505714301459,0.59398342910359,0.055391188541979
0.0264,0.16026527930679,0.595132159200152,0.0686376956824608
0.0266,0.157010497610309,0.59602132044525,0.0831215055273791
0.0268,0.153741641283261,0.596650640685924,0.0981478482970351
0.027,0.150458990327035,0.59701998903947,0.113360832636005
0.0272,0.147162833502123,0.597129375832736,0.128561180258708
0.0274,0.143853469280278,0.59697895246573,0.143626413528648
0.0276,0.140531206941353,0.596569011199817,0.158474523554264
0.0278,0.137196367840714,0.595899984870864,0.173046347008352
0.028,0.13384928687846,0.594972446527784,0.187296461290441
0.0282,0.130490314208436,0.593787108996966,0.201188208042342
0.0284,0.127119817233282,0.592344824373215,0.214690837669462
0.0286,0.12373818294226,0.590646583437857,0.227777801669174
0.0288,0.120345820661663,0.588693515004793,0.240425695026165
0.029,0.116943165304312,0.586486885195367,0.25261358167188
0.0292,0.11353068122576,0.584028096642983,0.264322553600868
0.0294,0.110108866822031,0.581318687628559,0.275535436854851
0.0296,0.106678260038733,0.578360331147977,0.286236592258795
0.0298,0.103239445006917,0.575154833912825,0.296411778675721
0.03,0.0997930600806207,0.571704135285844,0.306048058311114
0.0302,0.0963398076296018,0.568010306152657,0.315133730757592
0.0304,0.0928804660451527,0.564075547731472,0.323658286941057
0.0306,0.089415904556788,0.559902190322651,0.331612376986764
0.0308,0.0859471016467303,0.555492692000214,0.338987787889484
0.031,0.0824751681070862,0.550849637247544,0.34577742811487
0.0312,0.0790013761398846,0.545975735539796,0.351975317102933
0.0314,0.0755271963942282,0.540873819875781,0.35757657822798
0.0316,0.0720543455289747,0.535546845262383,0.36257743418019
0.0318,0.0685848478749235,0.529997887154897,0.366975204028853
0.032,0.0651211161846229,0.524230139857062,0.37076830144327
0.0322,0.0616660585086735,0.518246914885007,0.373956233709308
0.0324,0.0582232212418971,0.512051639299831,0.376539601304491
0.0326,0.0547969828260651,0.505647854014105,0.378520097894037
0.0328,0.0513928192178626,0.499039212078308,0.379900510692834
0.033,0.0480176721451768,0.492229476953952,0.380684721210076
0.0332,0.0446804660042501,0.485222520781142,0.380877706458803
0.0334,0.041392841183437,0.478022322649365,0.380485540775779
0.0336,0.0381702030410833,0.47063296688166,0.379515398461015
0.0338,0.0350332275662631,0.463058641343843,0.37797555751387
0.034,0.0320100101911527,0.45530363579231,0.375875404816819
0.0342,0.0291390616141084,0.447372340276212,0.373225443201682
0.0344,0.0264732435059024,0.439269243612417,0.370037300929622
0.0346,0.0240842417076768,0.430998931954956,0.366323744229353
0.0348,0.0220658020018354,0.422566087484595,0.362098693672053
0.035,0.0205312802580098,0.413975487248974,0.357377245321739
0.0352,0.0195984670541144,0.405232002189666,0.352175697792506
0.0354,0.0193582057547277,0.396340596399811,0.346511586576456
0.0356,0.019839072551877,0.387306326665004,0.340403727287223
0.0358,0.0209946193212516,0.378134342351383,0.333872269803946
0.036,0.0227248186451561,0.368829885718949,0.326938765711148
0.0362,0.0249125215420742,0.359398292755976,0.319626251924296
0.0364,0.0274505250361596,0.349844994652868,0.311959353981984
0.0366,0.0302524662980248,0.34017552006265,0.303964413185909
0.0368,0.0332531161048436,0.33039549833222,0.295669642586105
0.037,0.0364045798596011,0.320510663936341,0.287105317737997
0.0372,0.0396719562892728,0.310526862408711,0.278304009174598
0.0374,0.0430297135844265,0.300450058146357,0.269300864577234
0.0376,0.0464589871185598,0.290286344572108,0.260133949557937
0.0378,0.0499456564758404,0.280041957284862,0.250844656534343
0.038,0.0534790006353667,0.269723291022906,0.241478190939291
0.0382,0.057050760010706,0.259336921531849,0.232084142210155
0.0384,0.060654478977547,0.248889633795199,0.222717142426372
0.0386,0.0642850408365157,0.238388458595774,0.21343760620774
0.0388,0.0679383352428763,0.227840720094469,0.204312528749026
0.039,0.071611017528978,0.217254098137612,0.195416290821568
0.0392,0.0753003324136817,0.206636710485581,0.186831375624932
0.0394,0.0790039833294489,0.195997222328465,0.178648838356519
0.0396,0.0827200344428392,0.18534499369177,0.170968284623022
0.0398,0.0864468363765086,0.174690280238143,0.163897017238296
0.04,0.0901829693081357,0.16404451052834,0.157547930269341
0.0402,0.0939271989484387,0.153420674673056,0.152035720317646
0.0404,0.0976784421644856,0.142833878315939,0.147471131040303
0.0406,0.101435739898451,0.13230214696164,0.143953328318687
0.0408,0.10519823565669,0.121847617522203,0.141561126025329
0.041,0.108965158290091,0.111498342256391,0.140344486878557
0.0412,0.112735808108448,0.101291083266907,0.140318166982386
0.0414,0.116509545605969,0.0912757436628764,0.14145918758004
0.0416,0.120285782247302,0.0815225486209609,0.143708904112358
0.0418,0.124063972891332,0.0721338707774196,0.146979151010069
0.042,0.127843609525566,0.0632637206601942,0.151160888556284
0.0422,0.131624216056109,0.0551487112656853,0.156133418677806
0.0424,0.135405343953014,0.0481509070494008,0.161772578192829
0.0426,0.139186568592852,0.0427923628900556,0.167957023228043
0.0428,0.142967486172669,0.0397045198949218,0.174572405425729
0.043,0.146747711094726,0.0393812898216607,0.181513695016773
0.0432,0.150526873741017,0.0418407194065726,0.188686101461751
0.0434,0.154304618572081,0.0465987959670889,0.19600505440074
0.0436,0.158080602496812,0.0529961781661277,0.203395627813726
0.0438,0.16185449346973,0.0604730246321457,0.21079168509145
0.044,0.165625969279962,0.0686376956824606,0.2181349272256
0.0442,0.169394716502417,0.0772345115879755,0.225373953030909
0.0444,0.173160429586733,0.0860980368257259,0.232463389625568
0.0446,0.176922810063647,0.0951192515514796,0.239363118999236
0.0448,0.180681565851801,0.104224159789529,0.246037607223195
0.045,0.184436410650754,0.113360832636006,0.252455332288316
0.0452,0.188187063408186,0.122491571584266,0.258588301424758
0.0454,0.191933247851188,0.131588095467935,0.264411646838246
0.0456,0.195674692073052,0.140628519379888,0.269903288662676
0.0458,0.199411128168255,0.149595413064903,0.275043654701517
0.046,0.203142291909417,0.158474523554264,0.279815447696492
0.0462,0.206867922460921,0.167253915925129,0.28420345213371
0.0464,0.210587762124597,0.175923383252837,0.288194373824352
0.0466,0.21430155611357,0.184474033647384,0.291776706609086
0.0468,0.218009052350855,0.1928979961655,0.294940621507782
0.047,0.221710001289784,0.201188208042342,0.297677874467978
0.0472,0.2254041557537,0.209338258531925,0.299981729567963
0.0474,0.229091270792721,0.217342272795326,0.301846895119414
0.0476,0.232771103555643,0.225194824545518,0.303269470607178
0.0478,0.23644341317529,0.232890869626488,0.304246902816738
0.048,0.240107960665839,0.240425695026164,0.304777949847777
0.0482,0.24376450883084,0.247794879401397,0.304862652008366
0.0484,0.24741282218077,0.254994262282489,0.304502308839961
0.0486,0.251052666859141,0.262019919886731,0.303699461748469
0.0488,0.25468381057626,0.268868146010276,0.302457881919806
0.049,0.258306022549879,0.275535436854852,0.30078256338725
0.0492,0.261919073452019,0.282018478926578,0.298679721299498
0.0494,0.265522735361376,0.288314139350044,0.296156795619147
0.0496,0.269116781720739,0.294419458093116,0.293222460667728
0.0498,0.27270098729896,0.300331641711898,0.289886641131573
0.05,0.276275128157014,0.306048058311114,0.286160535359258
0.0502,0.279838981617783,0.311566233480502,0.282056647022493
0.0504,0.283392326239202,0.316883847017855,0.277588826484989
0.0506,0.286934941790464,0.321998730288056,0.272772323534417
0.0508,0.290466609231001,0.326908864097478,0.267623853487123
0.051,0.293987110691992,0.331612376986764,0.262161679077813
0.0512,0.297496229460167,0.33610754386355,0.256405710997596
0.0514,0.300993749963709,0.340392784911494,0.25037763043729
0.0516,0.304479457760071,0.344466664723778,0.244101037510365
0.0518,0.307953139525527,0.34832789161873,0.23760162993259
0.052,0.311414583046328,0.351975317102933,0.230907416750531
0.0522,0.314863577211316,0.355407935453428,0.224048972111795
0.0524,0.318299912005861,0.358624883395776,0.217059733844661
0.0526,0.321723378507032,0.361625439859009,0.20997635062344
0.0528,0.325133768879883,0.364409025792008,0.202839079210142
0.053,0.328530876374762,0.366975204028853,0.195692228891447
0.0532,0.331914495325564,0.369323679193197,0.188584642640239
0.0534,0.33528442114885,0.37145429763388,0.181570192201146
0.0536,0.338640450343754,0.37336704738587,0.174708245378222
0.0538,0.341982380492619,0.375062058152254,0.168064036427027
0.054,0.34531001026231,0.376539601304491,0.161708833579189
0.0542,0.348623139406124,0.377800089899413,0.155719752807244
0.0544,0.351921568766286,0.378844078712732,0.15017902069451
0.0546,0.355205100276942,0.379672264289917,0.145172457269533
0.0548,0.358473536967648,0.380285485016389,0.14078695889826
0.055,0.361726682967281,0.380684721210076,0.137106847745581
0.0552,0.364964343508364,0.380871095240366,0.13420914926024
0.0554,0.36818632493175,0.380845871678613,0.132158161687773
0.0556,0.371392434691655,0.380610457486366,0.131000026448426
0.0558,0.374582481360989,0.380166402248681,0.130758257735514
0.056,0.377756274636984,0.379515398461015,0.131431183834169
0.0562,0.380913625347075,0.378659281879486,0.132991912257736
0.0564,0.384054345455022,0.37760003194564,0.135390843765512
0.0566,0.387178248067248,0.376339772298319,0.138560160140268
0.0568,0.39028514743938,0.374880771386875,0.142419339756278
0.057,0.39337485898296,0.373225443201682,0.146880720445774
0.0572,0.396447199272334,0.371376348139901,0.151854365758522
0.0574,0.399501986051683,0.369336194026573,0.157251839556359
0.0576,0.402539038242181,0.367107837313536,0.162988809665626
0.0578,0.405558175949292,0.364694284481302,0.168986609989836
0.058,0.408559220470158,0.362098693672053,0.175172986251269
0.0582,0.411541994301092,0.359324376585195,0.181482263907955
0.0584,0.41450632114516,0.356374800670687,0.187855145117867
0.0586,0.417452025919831,0.353253591659498,0.19423829372308
0.0588,0.420378934764699,0.349964536475267,0.200583820046797
0.059,0.423286875049263,0.346511586576456,0.206848738326817
0.0592,0.426175675380751,0.342898861784198,0.212994440601891
0.0594,0.429045165611991,0.339130654657644,0.218986210811696
0.0596,0.431895176849314,0.335211435485952,0.224792789821509
0.0598,0.434725541460484,0.331145857974391,0.230385994076716
0.06,0.437536093082645,0.326938765711148,0.235740386008328
0.0602,0.440326666630289,0.322595199511743,0.240832991939597
0.0604,0.44309709830323,0.318120405749255,0.245643062240711
0.0606,0.445847225594579,0.313519845791085,0.250151868280108
0.0608,0.448576887298722,0.308799206676733,0.254342530965406
0.061,0.451285923519283,0.303964413185909,0.258199876130061
0.0612,0.453974175677089,0.299021641462437,0.261710312569903
0.0614,0.456641486518105,0.29397733437634,0.264861729090311
0.0616,0.45928770012136,0.288838218824266,0.26764340744977
0.0618,0.461912661906844,0.2836113251863,0.270045948560038
0.062,0.464516218643383,0.278304009174598,0.272061209720883
0.0622,0.467098218456474,0.272923976325068,0.273682251029211
0.0624,0.469658510836098,0.267479309395891,0.274903289412667
0.0626,0.472196946644489,0.2619784989438,0.275719659002336
0.0628,0.474713378123861,0.256430477347632,0.276127776784562
0.063,0.477207658904101,0.250844656534343,0.276125112664225
0.0632,0.479679644010406,0.245230969629781,0.275710163236959
0.0634,0.482129189870881,0.239599916697161,0.274882428711184
0.0636,0.48455615432408,0.233962614630337,0.273642392547147
0.0638,0.486960396626499,0.228330851123417,0.271991503494061
0.064,0.489341777460011,0.222717142426372,0.269932159811984
0.0642,0.491700158939244,0.217134794297475,0.267467695566506
0.0644,0.494035404618904,0.21159796515292,0.264602368985837
0.0646,0.496347379501029,0.206121729863444,0.261341352976092
0.0648,0.498635950042189,0.20072214192657,0.257690728006857
0.065,0.500900984160617,0.195416290821568,0.253657477711722
0.0652,0.503142351243271,0.190222350209414,0.24924948770551
0.0654,0.505359922152836,0.185159611265245,0.244475548311662
0.0656,0.507553569234645,0.180248493849708,0.239345362133407
0.0658,0.509723166323543,0.17551052651228,0.233869557709487
0.066,0.511868588750668,0.170968284623022,0.228059710894668
0.0662,0.513989713350158,0.166645274500513,0.221928376132375
0.0664,0.516086418465795,0.162565750618174,0.215489130491071
0.0666,0.518158583957557,0.158754453332732,0.20875663428756
0.0668,0.520206091208102,0.155236256688526,0.201746713419702
0.067,0.522228823129172,0.152035720317646,0.194476470322521
0.0672,0.524226664167919,0.149176546728725,0.186964432955334
0.0674,0.526199500313138,0.146680955410823,0.179230754729276
0.0676,0.528147219101441,0.144568997566585,0.171297483242501
0.0678,0.530069709623322,0.142857848463009,0.163188922759911
0.068,0.53196686252916,0.141561126025329,0.154932125508593
0.0682,0.533838570035124,0.140688291555866,0.14655756142316
0.0684,0.535684725928997,0.140244188668376,0.138100036849515
0.0686,0.537505225575912,0.14022876811016,0.129599962308554
0.0688,0.539299965924005,0.140637029398559,0.121105110268453
0.069,0.541068845509971,0.14145918758004,0.112673057038445
0.0692,0.542811764464542,0.142681049058203,0.10437456313272
0.0694,0.544528624517868,0.144284558996282,0.0962981893780028
0.0696,0.546219329004806,0.14624846811429,0.0885563974581924
0.0698,0.547883782870129,0.148549060742832,0.0812930556633967
0.07,0.549521892673626,0.151160888556284,0.0746912626655595
0.0702,0.55113356659513,0.154057463519916,0.0689780731034316
0.0704,0.552718714439434,0.157211876388225,0.0644187054359791
0.0706,0.554277247641125,0.160597320739204,0.061289165336233
0.0708,0.555809079269324,0.164187514829221,0.0598204563409016
0.071,0.557314124032321,0.167957023228043,0.0601284143793477
0.0712,0.558792298282128,0.171881486823195,0.0621692573459042
0.0714,0.560243520018928,0.175937773568741,0.0657546358104959
0.0716,0.561667708895428,0.180104063841217,0.070614548725357
0.0718,0.56306478622112,0.184359884111606,0.0764651063559346
0.072,0.564434674966441,0.188686101461751,0.0830513765034847
0.0722,0.565777299766837,0.193064889763217,0.0901631253475338
0.0724,0.567092586926725,0.19747967645316,0.0976341376813615
0.0726,0.568380464423364,0.201915077015369,0.105335034376593
0.0728,0.569640861910623,0.206356822634156,0.113165048587141
0.073,0.570873710722645,0.21079168509145,0.121044898835883
0.0732,0.572078943877422,0.215207401833834,0.128911242781977
0.0734,0.573256496080261,0.219592603230112,0.136712566088419
0.0736,0.574406303727153,0.223936743341617,0.144406199978558
0.0738,0.575528304908045,0.228230035002835,0.151956173745462
0.074,0.576622439410002,0.232463389625568,0.159331668233628
0.0742,0.57768864872028,0.236628361865848,0.166505897287256
0.0744,0.578726876029284,0.240717099103516,0.173455293445861
0.0746,0.579737066233437,0.244722295558843,0.180158910646506
0.0748,0.580719165937938,0.248637150792185,0.186597982646538
0.075,0.581673123459424,0.252455332288316,0.192755594027773
0.0752,0.582598888828523,0.25617094180687,0.198616433254698
0.0754,0.583496413792312,0.25977848517687,0.204166606027147
0.0756,0.584365651816664,0.263272845220884,0.209393493288488
0.0758,0.585206558088503,0.266649257509119,0.214285642550049
0.076,0.58601908951794,0.269903288662676,0.21883268423608
0.0762,0.586803204740322,0.273030816946267,0.223025266926048
0.0764,0.587558864118169,0.276028014912572,0.226855006935439
0.0766,0.588286029743005,0.278891333882001,0.230314448812825
0.0768,0.588984665437092,0.281617490062503,0.233397034164306
0.077,0.589654736755056,0.28420345213371,0.236097076832949
0.0772,0.59029621098541,0.286646430137974,0.238409742921337
0.0774,0.590909057151974,0.288943865537682,0.240331034492429
0.0776,0.591493246015187,0.291093422313586,0.241857776048309
0.0778,0.592048750073321,0.29309297899281,0.242987603089904
0.078,0.592575543563583,0.294940621507782,0.243718952219427
0.0782,0.593073602463121,0.296634636798658,0.244051052372734
0.0784,0.593542904489919,0.298173507082019,0.243983916869844
0.0786,0.59398342910359,0.299555904717751,0.243518336055093
0.0788,0.594395157506066,0.300780687614242,0.24265587036895
0.079,0.594778072642181,0.301846895119414,0.241398843755552
0.0792,0.595132159200152,0.302753744351752,0.239750337367007
0.0794,0.595457403611953,0.303500626931489,0.237714183580615
0.0796,0.595753794053586,0.304087106077524,0.235294960401398
0.0798,0.59602132044525,0.304512914040604,0.232497986382883
0.08,0.596259974451402,0.304777949847777,0.229329316267639
0.0802,0.596469749480712,0.304882277337295,0.225795737629891
0.0804,0.596650640685924,0.304826123466969,0.22190476890135
0.0806,0.5968026449636,0.304609876882583,0.217664659285372
0.0808,0.59692576095377,0.304234086736325,0.213084391223746
0.081,0.59701998903947,0.303699461748469,0.208173686288389
0.0812,0.597085331346185,0.303006869508613,0.202943015646234
0.0814,0.597121791741181,0.302157336015847,0.197403616616791
0.0816,0.597129375832736,0.301152045460221,0.191567517347483
0.0818,0.597108090969274,0.299992340250906,0.185447572328923
0.082,0.59705794623838,0.298679721299498,0.179057512444912
0.0822,0.59697895246573,0.297215848570036,0.172412014625725
0.0824,0.596871122213909,0.295602541910607,0.165526798137799
0.0826,0.596734469781122,0.293841782184761,0.158418757388608
0.0828,0.596569011199817,0.291935712724652,0.151106145302143
0.083,0.596374764235188,0.289886641131573,0.143608827533414
0.0832,0.596151748383595,0.287697041453777,0.135948637159051
0.0834,0.595899984870864,0.285369556775823,0.128149873797691
0.0836,0.595619496650496,0.282907002258558,0.120240013265872
0.0838,0.595310308401779,0.280312368673994,0.112250728512445
0.084,0.594972446527784,0.277588826484988,0.10421937708796
0.0842,0.594605939153276,0.274739730525738,0.0961911960960316
0.0844,0.594210816122516,0.271768625345669,0.0882225780454086
0.0846,0.593787108996966,0.268679251286418,0.0803859957990414
0.0848,0.593334851052895,0.265475551369184,0.0727773943569645
0.085,0.592854077278879,0.262161679077813,0.0655270569159242
0.0852,0.592344824373215,0.258742007131425,0.0588146059858735
0.0854,0.591807130741227,0.255221137349196,0.0528864695993649
0.0856,0.591241036492472,0.251603911718732,0.0480666774084734
0.0858,0.590646583437857,0.247895424788185,0.0447367559613212
0.086,0.590023815086652,0.244101037510365,0.0432506344141261
0.0862,0.589372776643413,0.240226392674029,0.0437908008030224
0.0864,0.588693515004793,0.236277432062523,0.0462680419979574
0.0866,0.587986078756282,0.232260415481861,0.0503689058368901
0.0868,0.587250518168825,0.228181941797729,0.0556998654200711
0.087,0.586486885195368,0.224048972111795,0.0619023857116921
0.0872,0.58569523346729,0.219868855189553,0.0686954180579193
0.0874,0.58487561829076,0.215649355221333,0.0758725623154148
0.0876,0.584028096642983,0.21139868195085,0.0832849600391222
0.0878,0.583152727168365,0.207125523136222,0.0908244484914841
0.088,0.582249570174582,0.202839079210142,0.0984107950153164
0.0882,0.581318687628559,0.198549099870456,0.10598287316184
0.0884,0.580360143152352,0.194265922150246,0.113492761510837
0.0886,0.57937400201895,0.190000509276168,0.120901825458512
0.0888,0.578360331147977,0.185764489313275,0.128178102714598
0.089,0.577319199101317,0.181570192201146,0.13529454006125
0.0892,0.576250676078635,0.177430683298888,0.142227788634591
0.0894,0.575154833912825,0.173359790968169,0.148957369528998
0.0896,0.574031746065364,0.169372125034407,0.15546508818191
0.0898,0.572881487621581,0.165483082190493,0.161734618257074
0.09,0.571704135285844,0.161708833579189,0.16775120265126
0.0902,0.570499767376657,0.158066288973381,0.17350143654319
0.0904,0.569268463821679,0.154573031269893,0.178973108652549
0.0906,0.568010306152657,0.151247214570948,0.184155084291502
0.0908,0.56672537750028,0.148107419144694,0.189037218745486
0.091,0.565413762588949,0.145172457269533,0.193610292876019
0.0912,0.564075547731472,0.142461125628455,0.197865965142425
0.0914,0.562710820823674,0.139991902747707,0.20179673584217
0.0916,0.561319671338936,0.137782594081595,0.20539592049913
0.0918,0.559902190322651,0.135849932648895,0.208657630135101
0.092,0.558458470386613,0.134209149260241,0.211576756742561
0.0922,0.55698860570332,0.132873532641748,0.214148962703289
0.0924,0.555492692000214,0.131854005157323,0.216370673214133
0.0926,0.553970826553846,0.13115874319817,0.218239071019903
0.0928,0.552423108183964,0.1307928715732,0.219752092936444
0.093,0.550849637247544,0.130758257735514,0.220908427790234
0.0932,0.549250515632743,0.131053424439574,0.221707515516058
0.0934,0.547625846752787,0.131673589268566,0.222149547249759
0.0936,0.545975735539796,0.132610827921141,0.222235466335393
0.0938,0.544300288438546,0.133854347070884,0.221966970240333
0.094,0.542599613400168,0.135390843765512,0.221346513442212
0.0942,0.54087381987578,0.137204922931469,0.220377311421844
0.0944,0.539123018810073,0.139279543026978,0.219063345969838
0.0946,0.537347322634828,0.141596461898207,0.217409372095151
0.0948,0.535546845262383,0.144136659526828,0.215420926915139
0.095,0.533721702079046,0.146880720445774,0.213104341013149
0.0952,0.531872009938457,0.149809165020354,0.210466752876557
0.0954,0.529997887154897,0.152902724669926,0.207516127181781
0.0956,0.528099453496554,0.156142560902116,0.204261277881046
0.0958,0.526176830178738,0.159510431529415,0.200711897278366
0.096,0.524230139857062,0.162988809665626,0.196878592571812
0.0962,0.522259506620567,0.166560962239405,0.192772931701127
0.0964,0.520265055984829,0.170210995063993,0.188407500793657
0.0966,0.518246914885007,0.173923871222494,0.183795976071319
0.0968,0.516205211668879,0.177685408891319,0.178953213796084
0.097,0.514140076089831,0.181482263907955,0.173895362725177
0.0972,0.51205163929983,0.185301901520103,0.168640004657517
0.0974,0.509940033842364,0.189132560914563,0.163206330016547
0.0976,0.507805393645363,0.192963215364248,0.157615357057932
0.0978,0.505647854014104,0.196783530173055,0.151890205209135
0.098,0.503467551624099,0.200583820046797,0.146056435167511
0.0982,0.501264624513967,0.204355007069276,0.140142470487515
0.0984,0.499039212078307,0.208088580105387,0.134180116985912
0.0986,0.496791455060558,0.211776556175217,0.128205196397964
0.0988,0.494521495545867,0.215411444131141,0.1222583074697
0.099,0.492229476953952,0.218986210811696,0.116385717779435
0.0992,0.48991554403198,0.222494249730475,0.1106403675626
0.0994,0.487579842847459,0.225929352276287,0.105082924253378
0.0996,0.485222520781142,0.229285681344422,0.0997827520376275
0.0998,0.482843726519957,0.232557747282037,0.0948185429208302
0.1,0.480443610049968,0.235740386008328,0.090278192048863

==> PlotOSM1.csv <==
x,y1,y2,y3
-0.1,0.462714233744914,0.246188987616313,0.044777552815218
-0.0998,0.46554475704475,0.241465253235207,0.0547953172765145
-0.0996,0.468353276811053,0.236582058158122,0.0647373756403697
-0.0994,0.471139621259748,0.231542112690108,0.07458625031245
-0.0992,0.473903619917618,0.226348228249681,0.0843245918395243
-0.099,0.476645103633421,0.221003315822675,0.0939352092568499
-0.0988,0.479363904588904,0.215510384353155,0.103401100217092
-0.0986,0.482059856309752,0.209872539072251,0.112705480848338
-0.0984,0.484732793676448,0.204092979765848,0.121831815289102
-0.0982,0.487382552935051,0.198174998982099,0.130763844848703
-0.098,0.490008971707889,0.192121980179756,0.139485616741961
-0.0978,0.492611889004169,0.185937395818367,0.147981512347782
-0.0976,0.495191145230499,0.179624805391406,0.156236274941969
-0.0974,0.49774658220133,0.173187853403459,0.164235036855364
-0.0972,0.500278043149305,0.166630267292594,0.171963346009402
-0.097,0.502785372735523,0.15995585529912,0.179407191782084
-0.0968,0.505268417059717,0.153168504281938,0.186553030158485
-0.0966,0.507727023670338,0.146272177483722,0.193387808121069
-0.0964,0.51016104157456,0.139270912246238,0.199898987236283
-0.0962,0.512570321248179,0.132168817677093,0.206074566395251
-0.096,0.51495471464544,0.124970072269262,0.211903103667747
-0.0958,0.517314075208756,0.117678921474776,0.217373737230098
-0.0956,0.519648257878345,0.110299675233961,0.222476205329181
-0.0954,0.521957119101774,0.102836705461682,0.227200865246286
-0.0952,0.524240516843404,0.0952944434920185,0.231538711226274
-0.095,0.526498310593745,0.0876773774829038,0.235481391339169
-0.0948,0.528730361378721,0.0799900497821964,0.239021223243136
-0.0946,0.530936531768827,0.0722370542567551,0.242151208819581
-0.0944,0.533116685888207,0.0644230335860638,0.244865047653069
-0.0942,0.535270689423621,0.0565526765219976,0.247157149330633
-0.094,0.537398409633322,0.0486307151163448,0.24902264453709
-0.0938,0.539499715355838,0.040661921917701,0.250457394924962
-0.0936,0.541574477018652,0.032651107139398,0.251458001739721
-0.0934,0.54362256664678,0.0246031158001383,0.25202181318315
-0.0932,0.545643857871257,0.0165228248390147,0.252146930499771
-0.093,0.547638225937523,0.00841514020663429,0.251832212773462
-0.0928,0.549605547713698,0.000284993934060852,0.251077280423578
-0.0926,0.55154570169877,0.00786265881868813,0.249882517392118
-0.0924,0.553458568030676,0.0160228427328135,0.248249072015706
-0.0922,0.555344028494272,0.0241905653178461,0.246178856578434
-0.092,0.557201966529221,0.0323608199138826,0.243674545543827
-0.0918,0.559032267237756,0.0405285887071751,0.240739572466533
-0.0916,0.560834817392352,0.0486888457572742,0.237378125586543
-0.0914,0.562609505443293,0.0568365600338935,0.233595142111066
-0.0912,0.564356221526133,0.0649666984617103,0.229396301191428
-0.091,0.566074857469045,0.0730742289712454,0.22478801560464
-0.0908,0.56776530680008,0.0811541235540107,0.219777422151508
-0.0906,0.569427464754304,0.0892013613200823,0.21437237078539
-0.0904,0.571061228280838,0.0972109315562477,0.208581412487949
-0.0902,0.572666496049786,0.105177836782908,0.202413785910361
-0.09,0.574243168459061,0.113097095807867,0.19587940280069
-0.0898,0.575791147641097,0.120963746775173,0.188988832240177
-0.0896,0.577310337469456,0.12877285020717,0.181753283713354
-0.0894,0.578800643565325,0.13651949203791,0.174184589038877
-0.0892,0.580261973303905,0.144198786636094,0.166295183190048
-0.089,0.581694235820688,0.151805879815697,0.158098084035901
-0.0888,0.583097342017627,0.159335951832455,0.149606871035673
-0.0886,0.584471204569191,0.166784220364379,0.140835662921332
-0.0884,0.585815737928315,0.174145943474495,0.131799094404623
-0.0882,0.587130858332232,0.181416422553981,0.122512291946865
-0.088,0.588416483808196,0.18859100524392,0.112990848631391
-0.0878,0.589672534179098,0.195665088333865,0.103250798180132
-0.0876,0.590898931068958,0.202634120635456,0.0933085881574421
-0.0874,0.592095597908318,0.209493605829305,0.0831810524056493
-0.0872,0.593262459939507,0.216239105283418,0.0728853827583256
-0.087,0.594399444221803,0.222866240841399,0.0624391000785057
-0.0868,0.595506479636479,0.229370697578737,0.0518600246703841
-0.0866,0.596583496891732,0.235748226525453,0.0411662461141672
-0.0864,0.597630428527496,0.241994647353451,0.0303760925748384
-0.0862,0.598647208920147,0.248105851026864,0.0195080996366106
-0.086,0.599633774287084,0.254077802413794,0.00858097871572337
-0.0858,0.600590062691203,0.259906542857802,0.00238641489491249
-0.0856,0.601516014045243,0.265588192707543,0.0133751142949924
-0.0854,0.60241157011603,0.271118953802972,0.0243660735051596
-0.0852,0.603276674528594,0.276495111916569,0.03534020019898
-0.085,0.604111272770175,0.281713039148048,0.046278388582697
-0.0848,0.604915312194105,0.286769196271057,0.0571615523665265
-0.0846,0.605688742023582,0.291660135030372,0.0679706577710008
-0.0844,0.606431513355317,0.296382500388165,0.0786867565117111
-0.0842,0.607143579163068,0.300933032717892,0.0892910187057034
-0.084,0.607824894301058,0.305308569944444,0.0997647656428448
-0.0838,0.608475415507267,0.30950604962918,0.110089502365565
-0.0836,0.609095101406614,0.31352251099852,0.120246950000627
-0.0834,0.609683912514012,0.317355096914799,0.130219077786876
-0.0832,0.610241811237309,0.321001055788125,0.139988134743355
-0.083,0.610768761880111,0.32445774342801,0.149536680922666
-0.0828,0.611264730644478,0.32772262483357,0.158847618195057
-0.0826,0.61172968563351,0.330793275921145,0.167904220509448
-0.0824,0.612163596853801,0.333667385188216,0.176690163578358
-0.0822,0.612566436217788,0.33634275531252,0.18518955393462
-0.082,0.612938177545966,0.338817304685337,0.193386957308714
-0.0818,0.61327879656899,0.341089068877902,0.201267426276645
-0.0816,0.613588270929654,0.343156202040017,0.208816527129423
-0.0814,0.61386658018475,0.345016978229879,0.216020365916439
-0.0812,0.614113705806805,0.346669792674282,0.222865613616384
-0.081,0.614329631185697,0.348113162958295,0.229339530390728
-0.0808,0.614514341630152,0.349345730143637,0.235429988876266
-0.0806,0.614667824369118,0.35036625981497,0.241125496474834
-0.0804,0.614790068553017,0.351173643053373,0.24641521659987
-0.0802,0.614881065254875,0.351766897336334,0.251288988841267
-0.08,0.614940807471332,0.352145167363592,0.255737348011702
-0.0798,0.614969290123532,0.352307725808258,0.259751542039467
-0.0796,0.614966510057886,0.352253973992645,0.26332354867477
-0.0794,0.614932466046717,0.351983442488294,0.266446090978385
-0.0792,0.614867158788783,0.351495791639758,0.269112651563601
-0.079,0.614770590909677,0.350790812011682,0.271317485564474
-0.0788,0.614642766962103,0.34986842475885,0.273055632305499
-0.0786,0.614483693426034,0.348728681918834,0.274322925650024
-0.0784,0.614293378708746,0.347371766626986,0.275116003006912
-0.0782,0.614071833144728,0.345797993253525,0.275432312977224
-0.078,0.613819068995473,0.344007807462529,0.275270121624994
-0.0778,0.613535100449146,0.342001786192694,0.274628517358452
-0.0776,0.613219943620125,0.339780637559758,0.273507414410461
-0.0774,0.61287361654843,0.337345200680538,0.271907554909231
-0.0772,0.61249613919902,0.334696445418583,0.269830509532826
-0.077,0.612087533460972,0.33183547205148,0.267278676743357
-0.0768,0.611647823146539,0.328763510859896,0.264255280599168
-0.0766,0.611177033990083,0.325481921638517,0.260764367145767
-0.0764,0.610675193646888,0.321992193129036,0.256810799388674
-0.0762,0.610142331691851,0.318295942375443,0.252400250853766
-0.076,0.60957847961805,0.314394914001884,0.247539197743169
-0.0758,0.608983670835193,0.310290979413411,0.242234909697106
-0.0756,0.608357940667936,0.305986135920006,0.236495439174542
-0.0754,0.607701326354096,0.301482505784273,0.230329609467864
-0.0752,0.607013867042727,0.296782335193278,0.223747001369137
-0.075,0.606295603792078,0.291887993155038,0.216757938507892
-0.0748,0.605546579567438,0.286801970320214,0.209373471382635
-0.0746,0.604766839238849,0.281526877729601,0.201605360110591
-0.0744,0.603956429578705,0.27606544548807,0.193466055922409
-0.0742,0.603115399259224,0.270420521365637,0.184968681430744
-0.074,0.602243798849807,0.2645950693264,0.176127009703793
-0.0738,0.601341680814268,0.258592167986118,0.166955442176969
-0.0736,0.600409099507948,0.252415008999251,0.157468985437907
-0.0734,0.59944611117471,0.246066895376327,0.147683226922047
-0.0732,0.598452773943809,0.239551239732529,0.137614309557904
-0.073,0.597429147826645,0.232871562468471,0.127278905403066
-0.0728,0.596375294713396,0.226031489884133,0.116694188313714
-0.0726,0.595291278369531,0.219034752226992,0.105877805692221
-0.0724,0.594177164432203,0.211885181675414,0.0948478493590477
-0.0722,0.593033020406523,0.204586710258431,0.0836228255967034
-0.072,0.591858915661716,0.197143367713032,0.0722216244151034
-0.0718,0.590654921427157,0.189559279280175,0.0606634880890271
-0.0716,0.589421110788287,0.181838663440729,0.048967979019755
-0.0714,0.588157558682413,0.173985829592619,0.0371549469742213
-0.0712,0.586864341894392,0.166005175670472,0.0252444957561384
-0.071,0.58554153905219,0.157901185709099,0.0132569493647284
-0.0708,0.58418923062233,0.149678427352169,0.00121281769754656
-0.0706,0.582807498905221,0.141341549307508,0.0108672381450921
-0.0704,0.581396428030368,0.132895278750434,0.022962440895878
-0.0702,0.579956103951466,0.124344418676605,0.0350519324375143
-0.07,0.578486614441379,0.115693845205892,0.047114809341406
-0.0698,0.576988049087003,0.106948504838795,0.0591301585680147
-0.0696,0.57546049928401,0.0981134116669783,0.0710770932684261
-0.0694,0.573904058231481,0.0891936445394973,0.0829347886264052
-0.0692,0.572318820926417,0.0801943441863655,0.0946825176799924
-0.069,0.570704884158144,0.0711207103010778,0.106299687061639
-0.0688,0.569062346502598,0.061977998583784,0.117765872595869
-0.0686,0.567391308316493,0.0527715177468063,0.129060854693557
-0.0684,0.565691871731383,0.0435066264842184,0.140164653482193
-0.0682,0.563964140647604,0.0341887304072358,0.151057563611723
-0.068,0.562208220728107,0.0248232789471859,0.161720188676105
-0.0678,0.560424219392174,0.0154157622278568,0.172133475191132
-0.0676,0.558612245809025,0.00597170790901168,0.182278746069785
-0.0674,0.556772410891313,0.00350332199708263,0.192137733537081
-0.0672,0.554904827288506,0.0130037343342618,0.201692611427181
-0.067,0.553009609380157,0.0225239080343699,0.210926026806525
-0.0668,0.551086873269067,0.0320581973705416,0.219821130867703
-0.0666,0.549136736774332,0.0416009352300054,0.228361609039953
-0.0664,0.547159319424285,0.0511464364044782,0.236531710263376
-0.0662,0.545154742449328,0.0606890008962317,0.244316275375237
-0.066,0.543123128774651,0.0702229172379041,0.251700764558176
-0.0658,0.541064603012848,0.0797424658241042,0.258671283801567
-0.0656,0.538979291456419,0.0892419222528711,0.265214610328903
-0.0654,0.536867322070168,0.0987155606750113,0.271318216945676
-0.0652,0.534728824483496,0.108157657149363,0.276970295264009
-0.065,0.532563929982579,0.117562493001993,0.282159777762054
-0.0648,0.53037277150245,0.126924358187376,0.286876358638104
-0.0646,0.528155483618968,0.136237554649552,0.291110513421288
-0.0644,0.525912202540683,0.1454963996813,0.294853517302761
-0.0642,0.523643066100597,0.154695229279311,0.29809746215338
-0.064,0.521348213747827,0.163828401493418,0.300835272196012
-0.0638,0.519027786539147,0.172890299767871,0.30306071830284
-0.0636,0.51668192713045,0.181875336272687,0.304768430890269
-0.0634,0.514310779768086,0.190777955223095,0.30595391138637
-0.0632,0.51191449028011,0.199592636185114,0.306613542248162
-0.063,0.509493206067429,0.208313897365281,0.306744595508414
-0.0628,0.507047076094838,0.216936298882588,0.306345239834118
-0.0626,0.504576250881967,0.225454446020673,0.305414546081235
-0.0624,0.502080882494122,0.233862992458316,0.303952491332849
-0.0622,0.499561124533024,0.242156643476325,0.301959961410375
-0.062,0.497017132127456,0.250330159138876,0.299438751850047
-0.0618,0.494449061923811,0.258378357447422,0.296391567339463
-0.0616,0.491857072076531,0.266296117465266,0.292822019611572
-0.0614,0.489241322238467,0.274078382410932,0.288734623796072
-0.0612,0.486601973551131,0.281720162718462,0.284134793230808
-0.061,0.48393918863485,0.289216539062815,0.279028832738337
-0.0608,0.481253131578834,0.296562665348528,0.273423930375452
-0.0606,0.478543967931144,0.303753771659852,0.267328147666039
-0.0604,0.475811864688566,0.310785167170569,0.260750408330206
-0.0602,0.473056990286392,0.317652243011729,0.253700485525226
-0.06,0.470279514588109,0.324350475095583,0.246188987616314
-0.0598,0.467479608874996,0.330875426893983,0.238227342497843
-0.0596,0.46465744583563,0.337222752169568,0.22982778048804
-0.0594,0.4618131995553,0.343388197658073,0.221003315822674
-0.0592,0.458947045505328,0.34936760570013,0.211767726775658
-0.059,0.45605916053231,0.355156916820941,0.202135534436861
-0.0588,0.453149722847259,0.360752172256261,0.192121980179756
-0.0586,0.450218912014661,0.366149516423131,0.181743001853781
-0.0584,0.44726690894145,0.37134519933385,0.17101520873854
-0.0582,0.444293895865892,0.376335578951695,0.15995585529912
-0.058,0.441300056346377,0.381117123486948,0.148582813783886
-0.0578,0.438285575250141,0.385686413631792,0.136914545708175
-0.0576,0.435250638741884,0.390040144732715,0.124970072269262
-0.0574,0.432195434272326,0.394175128899053,0.112768943739866
-0.0572,0.429120150566657,0.398088297046372,0.10033120788927
-0.057,0.426024977612923,0.401776700873404,0.0876773774829038
-0.0568,0.422910106650321,0.405237514771311,0.074828396912831
-0.0566,0.419775730157414,0.408468037664065,0.0618056080132243
-0.0564,0.41662204184027,0.411465694778795,0.0486307151163454
-0.0562,0.413449236620513,0.414228039344969,0.0353257494059496
-0.056,0.410257510623308,0.41675275422135,0.0219130326263624
-0.0558,0.407047061165253,0.419037653449664,0.00841514020663492
-0.0556,0.40381808674221,0.421080683734013,0.00514513613967491
-0.0554,0.400570787017042,0.422879925845052,0.0187448262775384
-0.0552,0.397305362807292,0.42443359594804,0.032360819913882
-0.055,0.394022016072772,0.425740046853892,0.0459699051981204
-0.0548,0.390720949903087,0.426797769192412,0.0595488075958644
-0.0546,0.387402368505085,0.427605392506928,0.0730742289712454
-0.0544,0.38406647719023,0.428161686269605,0.0865228868128178
-0.0542,0.380713482361907,0.428465560816737,0.0998715535376449
-0.054,0.377343591502654,0.428516068203404,0.113097095807867
-0.0538,0.373957013161324,0.428312402976869,0.12617651379393
-0.0536,0.370553956940185,0.427853902868206,0.13908698031856
-0.0534,0.367134633481933,0.42714004940163,0.151805879815697
-0.0532,0.363699254456663,0.426170468421104,0.164310847038676
-0.053,0.360248032548748,0.424944930533809,0.176579805452315
-0.0528,0.356781181443669,0.423463351470121,0.18859100524392
-0.0526,0.353298915814774,0.421725792359814,0.200323060888701
-0.0524,0.349801451309973,0.419732459924197,0.21175498820575
-0.0522,0.346289004538366,0.417483706584019,0.222866240841399
-0.052,0.342761793056816,0.41498003048295,0.233636746117636
-0.0518,0.339220035356453,0.412222075426561,0.244046940184173
-0.0516,0.33566395084912,0.409210630736724,0.254077802413794
-0.0514,0.33209375985376,0.405946631021428,0.263710888981744
-0.0512,0.328509683582742,0.402431155860068,0.272928365571188
-0.051,0.324911944128128,0.398665429404277,0.281713039148048
-0.0508,0.321300764447884,0.39465081989445,0.290048388750023
-0.0506,0.317676368352035,0.39038883909216,0.297918595236095
-0.0504,0.314038980488762,0.385881141628691,0.305308569944444
-0.0502,0.310388826330444,0.381129524269985,0.312203982208413
-0.05,0.306726132159649,0.376135925098347,0.318591285681973
-0.0498,0.303051125055071,0.370902422611279,0.32445774342801
-0.0496,0.299364032877409,0.365431234737901,0.329791451724715
-0.0494,0.295665084255205,0.35972471777343,0.334581362547422
-0.0492,0.291954508570622,0.353785365232255,0.338817304685337
-0.049,0.28823253594518,0.34761580662019,0.342490003454803
-0.0488,0.284499397225434,0.34121880612654,0.345591098973001
-0.0486,0.280755323968619,0.334597261236649,0.348113162958295
-0.0484,0.277000548428229,0.32775420126566,0.350049714025845
-0.0482,0.273235303539568,0.320692785814264,0.351395231449511
-0.048,0.269459822905245,0.313416303147245,0.352145167363592
-0.0478,0.265674340780629,0.305928168495689,0.352295957380469
-0.0476,0.261879092059259,0.298231922283775,0.35184502960282
-0.0474,0.258074312258214,0.290331228281093,0.350790812011682
-0.0472,0.254260237503441,0.282229871681491,0.349132738214308
-0.047,0.250437104515041,0.273931757109492,0.346871251538467
-0.0468,0.246605150592517,0.265440906555375,0.344007807462529
-0.0466,0.242764613599984,0.256761457240041,0.340544874373452
-0.0464,0.23891573195134,0.247897659410834,0.336485932647521
-0.0462,0.235058744595399,0.238853874069541,0.33183547205148
-0.046,0.231193891000997,0.229634570633814,0.326598987464472
-0.0458,0.227321411142049,0.220244324533305,0.320782972923999
-0.0456,0.223441545482583,0.210687814741859,0.314394914001884
-0.0454,0.219554534961739,0.200969821247131,0.307443278519018
-0.0452,0.215660620978734,0.191095222459023,0.299937505610437
-0.045,0.211760045377799,0.181068992558411,0.291887993155038
-0.0448,0.20785305043308,0.170896198787627,0.283306083586959
-0.0446,0.20393987883352,0.160581998684218,0.274204048108412
-0.0444,0.200020773667703,0.150131637259532,0.2645950693264
-0.0442,0.196095978408675,0.139550444123728,0.254493222338415
-0.044,0.192165736898744,0.128843830558808,0.243913454294861
-0.0438,0.188230293334244,0.11801728654134,0.232871562468471
-0.0436,0.184289892250284,0.107076377716545,0.221384170863582
-0.0434,0.180344778505468,0.0960267423254516,0.209468705400544
-0.0432,0.1763951972666,0.084874088086878,0.197143367713032
-0.043,0.172441393993356,0.0736241890359787,0.184427107598345
-0.0428,0.168483614422951,0.0622828823211838,0.171339594163119
-0.0426,0.16452210455477,0.0508560649613212,0.157901185709099
-0.0424,0.160557110634995,0.0393496905647862,0.144132898405806
-0.0422,0.156588879141206,0.0277697660126173,0.130056373799
-0.042,0.15261765676697,0.0161223481073728,0.115693845205892
-0.0418,0.148643690406412,0.00441354018971504,0.101068103049977
-0.0416,0.14466722713877,0.0073505112753527,0.0862024591902179
-0.0414,0.140688514212943,0.0191636201406585,0.0711207103010771
-0.0412,0.136707799032022,0.0310195640454672,0.0558471003615662
-0.041,0.132725329137809,0.042912087908525,0.0404062823130685
-0.0408,0.128741352195326,0.0548349074435569,0.0248232789471859
-0.0406,0.124756115977315,0.0667817126951776,0.00912344308621621
-0.0404,0.120769868348734,0.0787461715932065,0.00666758287979733
-0.0402,0.116782857251234,0.0907219335233223,0.0225239080343699
-0.04,0.112795330687644,0.102702632912025,0.0384194344880387
-0.0398,0.108807536706437,0.114681892823816,0.0543278993768571
-0.0396,0.104819723386203,0.126653328568546,0.0702229172379041
-0.0394,0.100832138820106,0.138610551316835,0.086078022693054
-0.0392,0.0968450311003529,0.150547171721478,0.101866713371629
-0.039,0.0928586483026488,0.162456803542757,0.117562493001993
-0.0388,0.0888732384706576,0.174333067275544,0.133138914601793
-0.0386,0.0848890496004609,0.186169593776114,0.14856962369621
-0.0384,0.0809063296250202,0.197960027886556,0.163828401493418
-0.0382,0.0769253263986391,0.209698032054689,0.178889207946424
-0.038,0.072946287681431,0.221377289947376,0.193726224630454
-0.0378,0.0689694611237894,0.232991510055147,0.208313897365281
-0.0376,0.0649950942508655,0.244534429286034,0.222626978512134
-0.0374,0.0610234344470504,0.255999816546532,0.236640568875288
-0.0372,0.0570547289404646,0.267381476307593,0.250330159138876
-0.037,0.0530892247874582,0.27867325215359,0.263671670770195
-0.0368,0.0491271688571167,0.289869030312188,0.276641496321456
-0.0366,0.0451688078157812,0.300962743163036,0.289216539062815
-0.0364,0.0412143881115759,0.311948372723273,0.301374251880527
-0.0362,0.0372641559589511,0.322819954107782,0.313092675375104
-0.036,0.033318357323238,0.333571578962183,0.324350475095583
-0.0358,0.0293772379052165,0.344197398866567,0.335126977847324
-0.0356,0.0254410431257019,0.354691628707957,0.345402207012112
-0.0354,0.0215100181101435,0.365048550019545,0.355156916820941
-0.0352,0.017584407673244,0.375262514284732,0.364372625521347
-0.035,0.013664456303594,0.385327946204048,0.373031647383
-0.0348,0.00975040814832839,0.395239346923019,0.381117123486948
-0.0346,0.00584250699780148,0.404991297219096,0.388613051245894
-0.0344,0.00194099627028291,0.414578460645775,0.395504312604828
-0.0342,0.00195388100332297,0.423995586632049,0.401776700873404
-0.034,0.00584188219473716,0.433237513535375,0.407416946143655
-0.0338,0.00972276509353803,0.442299171646352,0.412412739248812
-0.0336,0.0135962879223719,0.451175586143344,0.41675275422135
-0.0334,0.017462209352137,0.459861879995301,0.420426669210757
-0.0332,0.0213202885171381,0.468353276811053,0.423425185823963
-0.033,0.0251702850302171,0.476645103633421,0.425740046853892
-0.0328,0.0290119589978504,0.484732793676449,0.427364052364177
-0.0326,0.0328450710352197,0.492611889004169,0.428291074100714
-0.0324,0.0366693822812512,0.500278043149306,0.428516068203404
-0.0322,0.0404846544136215,0.507727023670338,0.428035086194181
-0.032,0.0442906496637336,0.514954714645441,0.426845284220192
-0.0318,0.0480871308316554,0.521957119101774,0.424944930533809
-0.0316,0.0518738613010274,0.528730361378721,0.422333411193999
-0.0314,0.0556506050539324,0.535270689423621,0.41901123397648
-0.0312,0.0594171266857285,0.541574477018652,0.41498003048295
-0.031,0.063173191419848,0.547638225937523,0.410242556442646
-0.0308,0.0669185651225515,0.553458568030676,0.404802690202393
-0.0306,0.0706530143176496,0.559032267237756,0.398665429404277
-0.0304,0.0743763062011792,0.564356221526133,0.391836885853015
-0.0302,0.0780882086560402,0.569427464754304,0.384324278578047
-0.03,0.081788490266592,0.574243168459061,0.376135925098347
-0.0298,0.0854769203332028,0.578800643565325,0.367281230900872
-0.0296,0.0891532688867583,0.583097342017627,0.357770677146493
-0.0294,0.0928173067031234,0.587130858332232,0.34761580662019
-0.0292,0.0964688053175584,0.590898931068958,0.336829207945142
-0.029,0.100107537039091,0.594399444221803,0.325424498083224
-0.0288,0.103733274964833,0.597630428527496,0.313416303147245
-0.0286,0.107345792994261,0.600590062691203,0.300820237553036
-0.0284,0.110944865843432,0.603276674528594,0.28765288154226
-0.0282,0.114530269059163,0.605688742023582,0.273931757109492
-0.028,0.118101779033147,0.607824894301058,0.259675302369785
-0.0278,0.121659173016027,0.609683912514012,0.244902844405514
-0.0276,0.12520222913141,0.611264730644479,0.229634570633814
-0.0274,0.128730726389829,0.612566436217788,0.213891498738438
-0.0272,0.13224444470265,0.613588270929654,0.197695445212177
-0.027,0.135743164895923,0.614329631185697,0.18106899255841
-0.0268,0.139226668724177,0.614790068553017,0.164035455202505
-0.0266,0.142694738884157,0.614969290123532,0.146618844166032
-0.0264,0.146147159028499,0.614867158788783,0.128843830558808
-0.0262,0.149583713779354,0.614483693426034,0.110735707945767
-0.026,0.15300418874194,0.613819068995473,0.092320353647615
-0.0258,0.156408370518044,0.61287361654843,0.0736241890359788
-0.0256,0.159796046719457,0.611647823146539,0.0546741388855135
-0.0254,0.163167005981343,0.610142331691851,0.0354975898470553
-0.0252,0.16652103797555,0.608357940667936,0.0161223481073726
-0.025,0.169857933423854,0.606295603792078,0.00342340369744844
-0.0248,0.173177484111138,0.603956429578704,0.0231111502467319
-0.0246,0.1764794828985,0.601341680814268,0.0429120879085253
-0.0244,0.179763723736303,0.598452773943809,0.062797169650961
-0.0242,0.183030001677154,0.595291278369531,0.0827371504201242
-0.024,0.186278112888802,0.591858915661716,0.102702632912024
-0.0238,0.18950785466699,0.588157558682413,0.1226641136656
-0.0236,0.192719025448213,0.58418923062233,0.142592029402971
-0.0234,0.19591142482242,0.579956103951466,0.162456803542757
-0.0232,0.199084853545639,0.57546049928401,0.182228892811835
-0.023,0.202239113552528,0.570704884158144,0.201878833880691
-0.0228,0.205374007968851,0.565691871731383,0.221377289947376
-0.0226,0.208489341123887,0.560424219392174,0.240695097195067
-0.0224,0.211584918562755,0.554904827288506,0.259803311048353
-0.0222,0.214660547058669,0.549136736774331,0.278673252153591
-0.022,0.21771603462511,0.543123128774651,0.297276552009025
-0.0218,0.220751190527929,0.536867322070168,0.315585198170884
-0.0216,0.223765825297362,0.53037277150245,0.333571578962182
-0.0214,0.226759750739976,0.523643066100597,0.351208527611782
-0.0212,0.229732779950522,0.51668192713045,0.368469365751995
-0.021,0.232684727323724,0.509493206067429,0.385327946204048
-0.0208,0.235615408565969,0.502080882494121,0.401758694981755
-0.0206,0.238524640706929,0.494449061923811,0.417736652444927
-0.0204,0.241412242111093,0.486601973551131,0.433237513535375
-0.0202,0.244278032489212,0.478543967931144,0.448237667029742
-0.02,0.247121832909673,0.470279514588109,0.462714233744914
-0.0198,0.249943465809771,0.461813199555299,0.476645103633422
-0.0196,0.252742755006907,0.453149722847259,0.490008971707889
-0.0194,0.255519525709694,0.444293895865892,0.502785372735523
-0.0192,0.258273604528982,0.435250638741884,0.514954714645441
-0.019,0.26100481948878,0.426024977612923,0.526498310593745
-0.0188,0.263713000037111,0.416622041840269,0.537398409633322
-0.0186,0.26639797705676,0.407047061165253,0.547638225937522
-0.0184,0.269059582875937,0.397305362807292,0.557201966529221
-0.0182,0.271697651278855,0.387402368505085,0.566074857469045
-0.018,0.274312017516208,0.377343591502653,0.574243168459061
-0.0178,0.276902518315563,0.367134633481933,0.581694235820688
-0.0176,0.279468991891653,0.356781181443669,0.588416483808196
-0.0174,0.282011277956588,0.346289004538366,0.594399444221803
-0.0172,0.284529217729955,0.33566395084912,0.599633774287085
-0.017,0.28702265394884,0.324911944128127,0.604111272770175
-0.0168,0.289491430877745,0.314038980488761,0.607824894301058
-0.0166,0.291935394318408,0.303051125055071,0.610768761880111
-0.0164,0.294354391619535,0.291954508570621,0.612938177545966
-0.0162,0.296748271686424,0.280755323968619,0.614329631185697
-0.016,0.299116884990501,0.269459822905245,0.614940807471332
-0.0158,0.30146008357875,0.258074312258213,0.614770590909677
-0.0156,0.303777721083045,0.246605150592517,0.613819068995473
-0.0154,0.30606965272939,0.235058744595399,0.612087533460972
-0.0152,0.308335735347046,0.223441545482583,0.60957847961805
-0.015,0.310575827377568,0.211760045377798,0.606295603792077
-0.0148,0.312789788883734,0.200020773667703,0.602243798849807
-0.0146,0.314977481558377,0.188230293334244,0.597429147826645
-0.0144,0.317138768733109,0.176395197266599,0.591858915661716
-0.0142,0.319273515386944,0.16452210455477,0.58554153905219
-0.014,0.321381588154821,0.15261765676697,0.578486614441379
-0.0138,0.323462855336018,0.140688514212943,0.570704884158145
-0.0136,0.325517186902461,0.128741352195326,0.562208220728107
-0.0134,0.32754445450693,0.116782857251234,0.553009609380157
-0.0132,0.329544531491161,0.104819723386203,0.543123128774651
-0.013,0.331517292893836,0.0928586483026485,0.532563929982579
-0.0128,0.33346261545847,0.0809063296250205,0.521348213747827
-0.0126,0.335380377641191,0.0689694611237892,0.509493206067428
-0.0124,0.33727045961841,0.0570547289404649,0.497017132127457
-0.0122,0.339132743294381,0.0451688078157811,0.48393918863485
-0.012,0.34096711230866,0.0333183573232376,0.470279514588108
-0.0118,0.342773452043445,0.0215100181101438,0.45605916053231
-0.0116,0.34455164963081,0.00975040814832831,0.441300056346377
-0.0114,0.346301593959833,0.00195388100332289,0.426024977612923
-0.0112,0.348023175683605,0.0135962879223719,0.410257510623308
-0.011,0.349716287226136,0.0251702850302176,0.394022016072771
-0.0108,0.35138082278914,0.0366693822812512,0.377343591502654
-0.0106,0.353016678358722,0.0480871308316557,0.360248032548747
-0.0104,0.354623751711933,0.0594171266857284,0.342761793056816
-0.0102,0.356201942423232,0.0706530143176496,0.324911944128127
-0.01,0.357751151870823,0.0817884902665924,0.306726132159649
-0.0098,0.359271283242877,0.0928173067031232,0.28823253594518
-0.0096,0.36076224154365,0.103733274964834,0.269459822905245
-0.00940000000000001,0.362223933599474,0.114530269059163,0.250437104515041
-0.0092,0.363656268064646,0.125202229131411,0.231193891000997
-0.00900000000000001,0.365059155427186,0.135743164895923,0.211760045377799
-0.0088,0.366432508014499,0.146147159028499,0.192165736898744
-0.0086,0.367776239998899,0.156408370518044,0.172441393993356
-0.0084,0.369090267403037,0.16652103797555,0.152617656766971
-0.0082,0.370374508105199,0.1764794828985,0.132725329137809
-0.00800000000000001,0.371628881844489,0.186278112888802,0.112795330687645
-0.0078,0.372853310225902,0.19591142482242,0.0928586483026488
-0.0076,0.374047716725269,0.205374007968851,0.0729462876814302
-0.0074,0.375212026694091,0.214660547058669,0.0530892247874582
-0.0072,0.376346167364251,0.223765825297362,0.0333183573232376
-0.00700000000000001,0.377450067852611,0.232684727323724,0.0136644563035944
-0.0068,0.378523659165486,0.241412242111093,0.00584188219473727
-0.00659999999999999,0.379566874203001,0.249943465809771,0.0251702850302178
-0.0064,0.380579647763327,0.258273604528981,0.0442906496637335
-0.0062,0.381561916546801,0.26639797705676,0.0631731914198484
-0.00600000000000001,0.382513619159919,0.274312017516208,0.0817884902665916
-0.0058,0.383434696119216,0.282011277956588,0.100107537039091
-0.00560000000000001,0.384325089855023,0.289491430877745,0.118101779033147
-0.0054,0.385184744715098,0.296748271686424,0.135743164895923
-0.0052,0.386013606968144,0.303777721083045,0.15300418874194
-0.005,0.386811624807201,0.310575827377568,0.169857933423854
-0.0048,0.387578748352918,0.317138768733109,0.186278112888802
-0.00460000000000001,0.388314929656703,0.323462855336018,0.202239113552527
-0.0044,0.389020122703749,0.329544531491161,0.21771603462511
-0.0042,0.389694283415943,0.335380377641191,0.232684727323724
-0.004,0.390337369654648,0.34096711230866,0.247121832909673
-0.0038,0.390949341223363,0.346301593959833,0.26100481948878
-0.00360000000000001,0.391530159870264,0.35138082278914,0.274312017516208
-0.0034,0.392079789290618,0.356201942423232,0.28702265394884
-0.00319999999999999,0.392598195129076,0.36076224154365,0.299116884990502
-0.003,0.393085344981844,0.365059155427186,0.310575827377568
-0.0028,0.393541208398728,0.369090267403037,0.321381588154822
-0.00260000000000001,0.393965756885056,0.372853310225902,0.331517292893836
-0.0024,0.39435896390348,0.376346167364251,0.34096711230866
-0.00220000000000001,0.394720804875653,0.379566874203001,0.349716287226136
-0.002,0.395051257183777,0.382513619159919,0.357751151870822
-0.0018,0.395350300172033,0.385184744715098,0.365059155427187
-0.0016,0.395617915147888,0.387578748352918,0.371628881844489
-0.0014,0.395854085383274,0.389694283415943,0.377450067852611
-0.00120000000000001,0.396058796115644,0.391530159870264,0.382513619159919
-0.001,0.396232034548903,0.393085344981844,0.386811624807201
-0.000799999999999995,0.39637378985422,0.39435896390348,0.390337369654648
-0.000600000000000003,0.396484053170709,0.395350300172033,0.393085344981844
-0.000399999999999998,0.396562817605989,0.396058796115644,0.395051257183777
-0.000200000000000006,0.39661007823662,0.396484053170709,0.396232034548903
0,0.396625832108414,0.396625832108414,0.396625832108414
0.000200000000000006,0.39661007823662,0.396484053170709,0.396232034548903
0.000399999999999998,0.396562817605989,0.396058796115644,0.395051257183777
0.000600000000000003,0.396484053170709,0.395350300172033,0.393085344981844
0.000799999999999995,0.39637378985422,0.39435896390348,0.390337369654648
0.001,0.396232034548903,0.393085344981844,0.386811624807201
0.00120000000000001,0.396058796115644,0.391530159870264,0.382513619159919
0.0014,0.395854085383274,0.389694283415943,0.377450067852611
0.0016,0.395617915147888,0.387578748352918,0.371628881844489
0.0018,0.395350300172033,0.385184744715098,0.365059155427187
0.002,0.395051257183777,0.382513619159919,0.357751151870822
0.00220000000000001,0.394720804875653,0.379566874203001,0.349716287226136
0.0024,0.39435896390348,0.376346167364251,0.34096711230866
0.00260000000000001,0.393965756885056,0.372853310225902,0.331517292893836
0.0028,0.393541208398728,0.369090267403037,0.321381588154822
0.003,0.393085344981844,0.365059155427186,0.310575827377568
0.00319999999999999,0.392598195129076,0.36076224154365,0.299116884990502
0.0034,0.392079789290618,0.356201942423232,0.28702265394884
0.00360000000000001,0.391530159870264,0.35138082278914,0.274312017516208
0.0038,0.390949341223363,0.346301593959833,0.26100481948878
0.004,0.390337369654648,0.34096711230866,0.247121832909673
0.0042,0.389694283415943,0.335380377641191,0.232684727323724
0.0044,0.389020122703749,0.329544531491161,0.21771603462511
0.00460000000000001,0.388314929656703,0.323462855336018,0.202239113552527
0.0048,0.387578748352918,0.317138768733109,0.186278112888802
0.005,0.386811624807201,0.310575827377568,0.169857933423854
0.0052,0.386013606968144,0.303777721083045,0.15300418874194
0.0054,0.385184744715098,0.296748271686424,0.135743164895923
0.00560000000000001,0.384325089855023,0.289491430877745,0.118101779033147
0.0058,0.383434696119216,0.282011277956588,0.100107537039091
0.00600000000000001,0.382513619159919,0.274312017516208,0.0817884902665916
0.0062,0.381561916546801,0.26639797705676,0.0631731914198484
0.0064,0.380579647763327,0.258273604528981,0.0442906496637335
0.00659999999999999,0.379566874203001,0.249943465809771,0.0251702850302178
0.0068,0.378523659165486,0.241412242111093,0.00584188219473727
0.00700000000000001,0.377450067852611,0.232684727323724,0.0136644563035944
0.0072,0.376346167364251,0.223765825297362,0.0333183573232376
0.0074,0.375212026694091,0.214660547058669,0.0530892247874582
0.0076,0.374047716725269,0.205374007968851,0.0729462876814302
0.0078,0.372853310225902,0.19591142482242,0.0928586483026488
0.00800000000000001,0.371628881844489,0.186278112888802,0.112795330687645
0.0082,0.370374508105199,0.1764794828985,0.132725329137809
0.0084,0.369090267403037,0.16652103797555,0.152617656766971
0.0086,0.367776239998899,0.156408370518044,0.172441393993356
0.0088,0.366432508014499,0.146147159028499,0.192165736898744
0.00900000000000001,0.365059155427186,0.135743164895923,0.211760045377799
0.0092,0.363656268064646,0.125202229131411,0.231193891000997
0.00940000000000001,0.362223933599474,0.114530269059163,0.250437104515041
0.0096,0.36076224154365,0.103733274964834,0.269459822905245
0.0098,0.359271283242877,0.0928173067031232,0.28823253594518
0.01,0.357751151870823,0.0817884902665924,0.306726132159649
0.0102,0.356201942423232,0.0706530143176496,0.324911944128127
0.0104,0.354623751711933,0.0594171266857284,0.342761793056816
0.0106,0.353016678358722,0.0480871308316557,0.360248032548747
0.0108,0.35138082278914,0.0366693822812512,0.377343591502654
0.011,0.349716287226136,0.0251702850302176,0.394022016072771
0.0112,0.348023175683605,0.0135962879223719,0.410257510623308
0.0114,0.346301593959833,0.00195388100332289,0.426024977612923
0.0116,0.34455164963081,0.00975040814832831,0.441300056346377
0.0118,0.342773452043445,0.0215100181101438,0.45605916053231
0.012,0.34096711230866,0.0333183573232376,0.470279514588108
0.0122,0.339132743294381,0.0451688078157811,0.48393918863485
0.0124,0.33727045961841,0.0570547289404649,0.497017132127457
0.0126,0.335380377641191,0.0689694611237892,0.509493206067428
0.0128,0.33346261545847,0.0809063296250205,0.521348213747827
0.013,0.331517292893836,0.0928586483026485,0.532563929982579
0.0132,0.329544531491161,0.104819723386203,0.543123128774651
0.0134,0.32754445450693,0.116782857251234,0.553009609380157
0.0136,0.325517186902461,0.128741352195326,0.562208220728107
0.0138,0.323462855336018,0.140688514212943,0.570704884158145
0.014,0.321381588154821,0.15261765676697,0.578486614441379
0.0142,0.319273515386944,0.16452210455477,0.58554153905219
0.0144,0.317138768733109,0.176395197266599,0.591858915661716
0.0146,0.314977481558377,0.188230293334244,0.597429147826645
0.0148,0.312789788883734,0.200020773667703,0.602243798849807
0.015,0.310575827377568,0.211760045377798,0.606295603792077
0.0152,0.308335735347046,0.223441545482583,0.60957847961805
0.0154,0.30606965272939,0.235058744595399,0.612087533460972
0.0156,0.303777721083045,0.246605150592517,0.613819068995473
0.0158,0.30146008357875,0.258074312258213,0.614770590909677
0.016,0.299116884990501,0.269459822905245,0.614940807471332
0.0162,0.296748271686424,0.280755323968619,0.614329631185697
0.0164,0.294354391619535,0.291954508570621,0.612938177545966
0.0166,0.291935394318408,0.303051125055071,0.610768761880111
0.0168,0.289491430877745,0.314038980488761,0.607824894301058
0.017,0.28702265394884,0.324911944128127,0.604111272770175
0.0172,0.284529217729955,0.33566395084912,0.599633774287085
0.0174,0.282011277956588,0.346289004538366,0.594399444221803
0.0176,0.279468991891653,0.356781181443669,0.588416483808196
0.0178,0.276902518315563,0.367134633481933,0.581694235820688
0.018,0.274312017516208,0.377343591502653,0.574243168459061
0.0182,0.271697651278855,0.387402368505085,0.566074857469045
0.0184,0.269059582875937,0.397305362807292,0.557201966529221
0.0186,0.26639797705676,0.407047061165253,0.547638225937522
0.0188,0.263713000037111,0.416622041840269,0.537398409633322
0.019,0.26100481948878,0.426024977612923,0.526498310593745
0.0192,0.258273604528982,0.435250638741884,0.514954714645441
0.0194,0.255519525709694,0.444293895865892,0.502785372735523
0.0196,0.252742755006907,0.453149722847259,0.490008971707889
0.0198,0.249943465809771,0.461813199555299,0.476645103633422
0.02,0.247121832909673,0.470279514588109,0.462714233744914
0.0202,0.244278032489212,0.478543967931144,0.448237667029742
0.0204,0.241412242111093,0.486601973551131,0.433237513535375
0.0206,0.238524640706929,0.494449061923811,0.417736652444927
0.0208,0.235615408565969,0.502080882494121,0.401758694981755
0.021,0.232684727323724,0.509493206067429,0.385327946204048
0.0212,0.229732779950522,0.51668192713045,0.368469365751995
0.0214,0.226759750739976,0.523643066100597,0.351208527611782
0.0216,0.223765825297362,0.53037277150245,0.333571578962182
0.0218,0.220751190527929,0.536867322070168,0.315585198170884
0.022,0.21771603462511,0.543123128774651,0.297276552009025
0.0222,0.214660547058669,0.549136736774331,0.278673252153591
0.0224,0.211584918562755,0.554904827288506,0.259803311048353
0.0226,0.208489341123887,0.560424219392174,0.240695097195067
0.0228,0.205374007968851,0.565691871731383,0.221377289947376
0.023,0.202239113552528,0.570704884158144,0.201878833880691
0.0232,0.199084853545639,0.57546049928401,0.182228892811835
0.0234,0.19591142482242,0.579956103951466,0.162456803542757
0.0236,0.192719025448213,0.58418923062233,0.142592029402971
0.0238,0.18950785466699,0.588157558682413,0.1226641136656
0.024,0.186278112888802,0.591858915661716,0.102702632912024
0.0242,0.183030001677154,0.595291278369531,0.0827371504201242
0.0244,0.179763723736303,0.598452773943809,0.062797169650961
0.0246,0.1764794828985,0.601341680814268,0.0429120879085253
0.0248,0.173177484111138,0.603956429578704,0.0231111502467319
0.025,0.169857933423854,0.606295603792078,0.00342340369744844
0.0252,0.16652103797555,0.608357940667936,0.0161223481073726
0.0254,0.163167005981343,0.610142331691851,0.0354975898470553
0.0256,0.159796046719457,0.611647823146539,0.0546741388855135
0.0258,0.156408370518044,0.61287361654843,0.0736241890359788
0.026,0.15300418874194,0.613819068995473,0.092320353647615
0.0262,0.149583713779354,0.614483693426034,0.110735707945767
0.0264,0.146147159028499,0.614867158788783,0.128843830558808
0.0266,0.142694738884157,0.614969290123532,0.146618844166032
0.0268,0.139226668724177,0.614790068553017,0.164035455202505
0.027,0.135743164895923,0.614329631185697,0.18106899255841
0.0272,0.13224444470265,0.613588270929654,0.197695445212177
0.0274,0.128730726389829,0.612566436217788,0.213891498738438
0.0276,0.12520222913141,0.611264730644479,0.229634570633814
0.0278,0.121659173016027,0.609683912514012,0.244902844405514
0.028,0.118101779033147,0.607824894301058,0.259675302369785
0.0282,0.114530269059163,0.605688742023582,0.273931757109492
0.0284,0.110944865843432,0.603276674528594,0.28765288154226
0.0286,0.107345792994261,0.600590062691203,0.300820237553036
0.0288,0.103733274964833,0.597630428527496,0.313416303147245
0.029,0.100107537039091,0.594399444221803,0.325424498083224
0.0292,0.0964688053175584,0.590898931068958,0.336829207945142
0.0294,0.0928173067031234,0.587130858332232,0.34761580662019
0.0296,0.0891532688867583,0.583097342017627,0.357770677146493
0.0298,0.0854769203332028,0.578800643565325,0.367281230900872
0.03,0.081788490266592,0.574243168459061,0.376135925098347
0.0302,0.0780882086560402,0.569427464754304,0.384324278578047
0.0304,0.0743763062011792,0.564356221526133,0.391836885853015
0.0306,0.0706530143176496,0.559032267237756,0.398665429404277
0.0308,0.0669185651225515,0.553458568030676,0.404802690202393
0.031,0.063173191419848,0.547638225937523,0.410242556442646
0.0312,0.0594171266857285,0.541574477018652,0.41498003048295
0.0314,0.0556506050539324,0.535270689423621,0.41901123397648
0.0316,0.0518738613010274,0.528730361378721,0.422333411193999
0.0318,0.0480871308316554,0.521957119101774,0.424944930533809
0.032,0.0442906496637336,0.514954714645441,0.426845284220192
0.0322,0.0404846544136215,0.507727023670338,0.428035086194181
0.0324,0.0366693822812512,0.500278043149306,0.428516068203404
0.0326,0.0328450710352197,0.492611889004169,0.428291074100714
0.0328,0.0290119589978504,0.484732793676449,0.427364052364177
0.033,0.0251702850302171,0.476645103633421,0.425740046853892
0.0332,0.0213202885171381,0.468353276811053,0.423425185823963
0.0334,0.017462209352137,0.459861879995301,0.420426669210757
0.0336,0.0135962879223719,0.451175586143344,0.41675275422135
0.0338,0.00972276509353803,0.442299171646352,0.412412739248812
0.034,0.00584188219473716,0.433237513535375,0.407416946143655
0.0342,0.00195388100332297,0.423995586632049,0.401776700873404
0.0344,0.00194099627028291,0.414578460645775,0.395504312604828
0.0346,0.00584250699780148,0.404991297219096,0.388613051245894
0.0348,0.00975040814832839,0.395239346923019,0.381117123486948
0.035,0.013664456303594,0.385327946204048,0.373031647383
0.0352,0.017584407673244,0.375262514284732,0.364372625521347
0.0354,0.0215100181101435,0.365048550019545,0.355156916820941
0.0356,0.0254410431257019,0.354691628707957,0.345402207012112
0.0358,0.0293772379052165,0.344197398866567,0.335126977847324
0.036,0.033318357323238,0.333571578962183,0.324350475095583
0.0362,0.0372641559589511,0.322819954107782,0.313092675375104
0.0364,0.0412143881115759,0.311948372723273,0.301374251880527
0.0366,0.0451688078157812,0.300962743163036,0.289216539062815
0.0368,0.0491271688571167,0.289869030312188,0.276641496321456
0.037,0.0530892247874582,0.27867325215359,0.263671670770195
0.0372,0.0570547289404646,0.267381476307593,0.250330159138876
0.0374,0.0610234344470504,0.255999816546532,0.236640568875288
0.0376,0.0649950942508655,0.244534429286034,0.222626978512134
0.0378,0.0689694611237894,0.232991510055147,0.208313897365281
0.038,0.072946287681431,0.221377289947376,0.193726224630454
0.0382,0.0769253263986391,0.209698032054689,0.178889207946424
0.0384,0.0809063296250202,0.197960027886556,0.163828401493418
0.0386,0.0848890496004609,0.186169593776114,0.14856962369621
0.0388,0.0888732384706576,0.174333067275544,0.133138914601793
0.039,0.0928586483026488,0.162456803542757,0.117562493001993
0.0392,0.0968450311003529,0.150547171721478,0.101866713371629
0.0394,0.100832138820106,0.138610551316835,0.086078022693054
0.0396,0.104819723386203,0.126653328568546,0.0702229172379041
0.0398,0.108807536706437,0.114681892823816,0.0543278993768571
0.04,0.112795330687644,0.102702632912025,0.0384194344880387
0.0402,0.116782857251234,0.0907219335233223,0.0225239080343699
0.0404,0.120769868348734,0.0787461715932065,0.00666758287979733
0.0406,0.124756115977315,0.0667817126951776,0.00912344308621621
0.0408,0.128741352195326,0.0548349074435569,0.0248232789471859
0.041,0.132725329137809,0.042912087908525,0.0404062823130685
0.0412,0.136707799032022,0.0310195640454672,0.0558471003615662
0.0414,0.140688514212943,0.0191636201406585,0.0711207103010771
0.0416,0.14466722713877,0.0073505112753527,0.0862024591902179
0.0418,0.148643690406412,0.00441354018971504,0.101068103049977
0.042,0.15261765676697,0.0161223481073728,0.115693845205892
0.0422,0.156588879141206,0.0277697660126173,0.130056373799
0.0424,0.160557110634995,0.0393496905647862,0.144132898405806
0.0426,0.16452210455477,0.0508560649613212,0.157901185709099
0.0428,0.168483614422951,0.0622828823211838,0.171339594163119
0.043,0.172441393993356,0.0736241890359787,0.184427107598345
0.0432,0.1763951972666,0.084874088086878,0.197143367713032
0.0434,0.180344778505468,0.0960267423254516,0.209468705400544
0.0436,0.184289892250284,0.107076377716545,0.221384170863582
0.0438,0.188230293334244,0.11801728654134,0.232871562468471
0.044,0.192165736898744,0.128843830558808,0.243913454294861
0.0442,0.196095978408675,0.139550444123728,0.254493222338415
0.0444,0.200020773667703,0.150131637259532,0.2645950693264
0.0446,0.20393987883352,0.160581998684218,0.274204048108412
0.0448,0.20785305043308,0.170896198787627,0.283306083586959
0.045,0.211760045377799,0.181068992558411,0.291887993155038
0.0452,0.215660620978734,0.191095222459023,0.299937505610437
0.0454,0.219554534961739,0.200969821247131,0.307443278519018
0.0456,0.223441545482583,0.210687814741859,0.314394914001884
0.0458,0.227321411142049,0.220244324533305,0.320782972923999
0.046,0.231193891000997,0.229634570633814,0.326598987464472
0.0462,0.235058744595399,0.238853874069541,0.33183547205148
0.0464,0.23891573195134,0.247897659410834,0.336485932647521
0.0466,0.242764613599984,0.256761457240041,0.340544874373452
0.0468,0.246605150592517,0.265440906555375,0.344007807462529
0.047,0.250437104515041,0.273931757109492,0.346871251538467
0.0472,0.254260237503441,0.282229871681491,0.349132738214308
0.0474,0.258074312258214,0.290331228281093,0.350790812011682
0.0476,0.261879092059259,0.298231922283775,0.35184502960282
0.0478,0.265674340780629,0.305928168495689,0.352295957380469
0.048,0.269459822905245,0.313416303147245,0.352145167363592
0.0482,0.273235303539568,0.320692785814264,0.351395231449511
0.0484,0.277000548428229,0.32775420126566,0.350049714025845
0.0486,0.280755323968619,0.334597261236649,0.348113162958295
0.0488,0.284499397225434,0.34121880612654,0.345591098973001
0.049,0.28823253594518,0.34761580662019,0.342490003454803
0.0492,0.291954508570622,0.353785365232255,0.338817304685337
0.0494,0.295665084255205,0.35972471777343,0.334581362547422
0.0496,0.299364032877409,0.365431234737901,0.329791451724715
0.0498,0.303051125055071,0.370902422611279,0.32445774342801
0.05,0.306726132159649,0.376135925098347,0.318591285681973
0.0502,0.310388826330444,0.381129524269985,0.312203982208413
0.0504,0.314038980488762,0.385881141628691,0.305308569944444
0.0506,0.317676368352035,0.39038883909216,0.297918595236095
0.0508,0.321300764447884,0.39465081989445,0.290048388750023
0.051,0.324911944128128,0.398665429404277,0.281713039148048
0.0512,0.328509683582742,0.402431155860068,0.272928365571188
0.0514,0.33209375985376,0.405946631021428,0.263710888981744
0.0516,0.33566395084912,0.409210630736724,0.254077802413794
0.0518,0.339220035356453,0.412222075426561,0.244046940184173
0.052,0.342761793056816,0.41498003048295,0.233636746117636
0.0522,0.346289004538366,0.417483706584019,0.222866240841399
0.0524,0.349801451309973,0.419732459924197,0.21175498820575
0.0526,0.353298915814774,0.421725792359814,0.200323060888701
0.0528,0.356781181443669,0.423463351470121,0.18859100524392
0.053,0.360248032548748,0.424944930533809,0.176579805452315
0.0532,0.363699254456663,0.426170468421104,0.164310847038676
0.0534,0.367134633481933,0.42714004940163,0.151805879815697
0.0536,0.370553956940185,0.427853902868206,0.13908698031856
0.0538,0.373957013161324,0.428312402976869,0.12617651379393
0.054,0.377343591502654,0.428516068203404,0.113097095807867
0.0542,0.380713482361907,0.428465560816737,0.0998715535376449
0.0544,0.38406647719023,0.428161686269605,0.0865228868128178
0.0546,0.387402368505085,0.427605392506928,0.0730742289712454
0.0548,0.390720949903087,0.426797769192412,0.0595488075958644
0.055,0.394022016072772,0.425740046853892,0.0459699051981204
0.0552,0.397305362807292,0.42443359594804,0.032360819913882
0.0554,0.400570787017042,0.422879925845052,0.0187448262775384
0.0556,0.40381808674221,0.421080683734013,0.00514513613967491
0.0558,0.407047061165253,0.419037653449664,0.00841514020663492
0.056,0.410257510623308,0.41675275422135,0.0219130326263624
0.0562,0.413449236620513,0.414228039344969,0.0353257494059496
0.0564,0.41662204184027,0.411465694778795,0.0486307151163454
0.0566,0.419775730157414,0.408468037664065,0.0618056080132243
0.0568,0.422910106650321,0.405237514771311,0.074828396912831
0.057,0.426024977612923,0.401776700873404,0.0876773774829038
0.0572,0.429120150566657,0.398088297046372,0.10033120788927
0.0574,0.432195434272326,0.394175128899053,0.112768943739866
0.0576,0.435250638741884,0.390040144732715,0.124970072269262
0.0578,0.438285575250141,0.385686413631792,0.136914545708175
0.058,0.441300056346377,0.381117123486948,0.148582813783886
0.0582,0.444293895865892,0.376335578951695,0.15995585529912
0.0584,0.44726690894145,0.37134519933385,0.17101520873854
0.0586,0.450218912014661,0.366149516423131,0.181743001853781
0.0588,0.453149722847259,0.360752172256261,0.192121980179756
0.059,0.45605916053231,0.355156916820941,0.202135534436861
0.0592,0.458947045505328,0.34936760570013,0.211767726775658
0.0594,0.4618131995553,0.343388197658073,0.221003315822674
0.0596,0.46465744583563,0.337222752169568,0.22982778048804
0.0598,0.467479608874996,0.330875426893983,0.238227342497843
0.06,0.470279514588109,0.324350475095583,0.246188987616314
0.0602,0.473056990286392,0.317652243011729,0.253700485525226
0.0604,0.475811864688566,0.310785167170569,0.260750408330206
0.0606,0.478543967931144,0.303753771659852,0.267328147666039
0.0608,0.481253131578834,0.296562665348528,0.273423930375452
0.061,0.48393918863485,0.289216539062815,0.279028832738337
0.0612,0.486601973551131,0.281720162718462,0.284134793230808
0.0614,0.489241322238467,0.274078382410932,0.288734623796072
0.0616,0.491857072076531,0.266296117465266,0.292822019611572
0.0618,0.494449061923811,0.258378357447422,0.296391567339463
0.062,0.497017132127456,0.250330159138876,0.299438751850047
0.0622,0.499561124533024,0.242156643476325,0.301959961410375
0.0624,0.502080882494122,0.233862992458316,0.303952491332849
0.0626,0.504576250881967,0.225454446020673,0.305414546081235
0.0628,0.507047076094838,0.216936298882588,0.306345239834118
0.063,0.509493206067429,0.208313897365281,0.306744595508414
0.0632,0.51191449028011,0.199592636185114,0.306613542248162
0.0634,0.514310779768086,0.190777955223095,0.30595391138637
0.0636,0.51668192713045,0.181875336272687,0.304768430890269
0.0638,0.519027786539147,0.172890299767871,0.30306071830284
0.064,0.521348213747827,0.163828401493418,0.300835272196012
0.0642,0.523643066100597,0.154695229279311,0.29809746215338
0.0644,0.525912202540683,0.1454963996813,0.294853517302761
0.0646,0.528155483618968,0.136237554649552,0.291110513421288
0.0648,0.53037277150245,0.126924358187376,0.286876358638104
0.065,0.532563929982579,0.117562493001993,0.282159777762054
0.0652,0.534728824483496,0.108157657149363,0.276970295264009
0.0654,0.536867322070168,0.0987155606750113,0.271318216945676
0.0656,0.538979291456419,0.0892419222528711,0.265214610328903
0.0658,0.541064603012848,0.0797424658241042,0.258671283801567
0.066,0.543123128774651,0.0702229172379041,0.251700764558176
0.0662,0.545154742449328,0.0606890008962317,0.244316275375237
0.0664,0.547159319424285,0.0511464364044782,0.236531710263376
0.0666,0.549136736774332,0.0416009352300054,0.228361609039953
0.0668,0.551086873269067,0.0320581973705416,0.219821130867703
0.067,0.553009609380157,0.0225239080343699,0.210926026806525
0.0672,0.554904827288506,0.0130037343342618,0.201692611427181
0.0674,0.556772410891313,0.00350332199708263,0.192137733537081
0.0676,0.558612245809025,0.00597170790901168,0.182278746069785
0.0678,0.560424219392174,0.0154157622278568,0.172133475191132
0.068,0.562208220728107,0.0248232789471859,0.161720188676105
0.0682,0.563964140647604,0.0341887304072358,0.151057563611723
0.0684,0.565691871731383,0.0435066264842184,0.140164653482193
0.0686,0.567391308316493,0.0527715177468063,0.129060854693557
0.0688,0.569062346502598,0.061977998583784,0.117765872595869
0.069,0.570704884158144,0.0711207103010778,0.106299687061639
0.0692,0.572318820926417,0.0801943441863655,0.0946825176799924
0.0694,0.573904058231481,0.0891936445394973,0.0829347886264052
0.0696,0.57546049928401,0.0981134116669783,0.0710770932684261
0.0698,0.576988049087003,0.106948504838795,0.0591301585680147
0.07,0.578486614441379,0.115693845205892,0.047114809341406
0.0702,0.579956103951466,0.124344418676605,0.0350519324375143
0.0704,0.581396428030368,0.132895278750434,0.022962440895878
0.0706,0.582807498905221,0.141341549307508,0.0108672381450921
0.0708,0.58418923062233,0.149678427352169,0.00121281769754656
0.071,0.58554153905219,0.157901185709099,0.0132569493647284
0.0712,0.586864341894392,0.166005175670472,0.0252444957561384
0.0714,0.588157558682413,0.173985829592619,0.0371549469742213
0.0716,0.589421110788287,0.181838663440729,0.048967979019755
0.0718,0.590654921427157,0.189559279280175,0.0606634880890271
0.072,0.591858915661716,0.197143367713032,0.0722216244151034
0.0722,0.593033020406523,0.204586710258431,0.0836228255967034
0.0724,0.594177164432203,0.211885181675414,0.0948478493590477
0.0726,0.595291278369531,0.219034752226992,0.105877805692221
0.0728,0.596375294713396,0.226031489884133,0.116694188313714
0.073,0.597429147826645,0.232871562468471,0.127278905403066
0.0732,0.598452773943809,0.239551239732529,0.137614309557904
0.0734,0.59944611117471,0.246066895376327,0.147683226922047
0.0736,0.600409099507948,0.252415008999251,0.157468985437907
0.0738,0.601341680814268,0.258592167986118,0.166955442176969
0.074,0.602243798849807,0.2645950693264,0.176127009703793
0.0742,0.603115399259224,0.270420521365637,0.184968681430744
0.0744,0.603956429578705,0.27606544548807,0.193466055922409
0.0746,0.604766839238849,0.281526877729601,0.201605360110591
0.0748,0.605546579567438,0.286801970320214,0.209373471382635
0.075,0.606295603792078,0.291887993155038,0.216757938507892
0.0752,0.607013867042727,0.296782335193278,0.223747001369137
0.0754,0.607701326354096,0.301482505784273,0.230329609467864
0.0756,0.608357940667936,0.305986135920006,0.236495439174542
0.0758,0.608983670835193,0.310290979413411,0.242234909697106
0.076,0.60957847961805,0.314394914001884,0.247539197743169
0.0762,0.610142331691851,0.318295942375443,0.252400250853766
0.0764,0.610675193646888,0.321992193129036,0.256810799388674
0.0766,0.611177033990083,0.325481921638517,0.260764367145767
0.0768,0.611647823146539,0.328763510859896,0.264255280599168
0.077,0.612087533460972,0.33183547205148,0.267278676743357
0.0772,0.61249613919902,0.334696445418583,0.269830509532826
0.0774,0.61287361654843,0.337345200680538,0.271907554909231
0.0776,0.613219943620125,0.339780637559758,0.273507414410461
0.0778,0.613535100449146,0.342001786192694,0.274628517358452
0.078,0.613819068995473,0.344007807462529,0.275270121624994
0.0782,0.614071833144728,0.345797993253525,0.275432312977224
0.0784,0.614293378708746,0.347371766626986,0.275116003006912
0.0786,0.614483693426034,0.348728681918834,0.274322925650024
0.0788,0.614642766962103,0.34986842475885,0.273055632305499
0.079,0.614770590909677,0.350790812011682,0.271317485564474
0.0792,0.614867158788783,0.351495791639758,0.269112651563601
0.0794,0.614932466046717,0.351983442488294,0.266446090978385
0.0796,0.614966510057886,0.352253973992645,0.26332354867477
0.0798,0.614969290123532,0.352307725808258,0.259751542039467
0.08,0.614940807471332,0.352145167363592,0.255737348011702
0.0802,0.614881065254875,0.351766897336334,0.251288988841267
0.0804,0.614790068553017,0.351173643053373,0.24641521659987
0.0806,0.614667824369118,0.35036625981497,0.241125496474834
0.0808,0.614514341630152,0.349345730143637,0.235429988876266
0.081,0.614329631185697,0.348113162958295,0.229339530390728
0.0812,0.614113705806805,0.346669792674282,0.222865613616384
0.0814,0.61386658018475,0.345016978229879,0.216020365916439
0.0816,0.613588270929654,0.343156202040017,0.208816527129423
0.0818,0.61327879656899,0.341089068877902,0.201267426276645
0.082,0.612938177545966,0.338817304685337,0.193386957308714
0.0822,0.612566436217788,0.33634275531252,0.18518955393462
0.0824,0.612163596853801,0.333667385188216,0.176690163578358
0.0826,0.61172968563351,0.330793275921145,0.167904220509448
0.0828,0.611264730644478,0.32772262483357,0.158847618195057
0.083,0.610768761880111,0.32445774342801,0.149536680922666
0.0832,0.610241811237309,0.321001055788125,0.139988134743355
0.0834,0.609683912514012,0.317355096914799,0.130219077786876
0.0836,0.609095101406614,0.31352251099852,0.120246950000627
0.0838,0.608475415507267,0.30950604962918,0.110089502365565
0.084,0.607824894301058,0.305308569944444,0.0997647656428448
0.0842,0.607143579163068,0.300933032717892,0.0892910187057034
0.0844,0.606431513355317,0.296382500388165,0.0786867565117111
0.0846,0.605688742023582,0.291660135030372,0.0679706577710008
0.0848,0.604915312194105,0.286769196271057,0.0571615523665265
0.085,0.604111272770175,0.281713039148048,0.046278388582697
0.0852,0.603276674528594,0.276495111916569,0.03534020019898
0.0854,0.60241157011603,0.271118953802972,0.0243660735051596
0.0856,0.601516014045243,0.265588192707543,0.0133751142949924
0.0858,0.600590062691203,0.259906542857802,0.00238641489491249
0.086,0.599633774287084,0.254077802413794,0.00858097871572337
0.0862,0.598647208920147,0.248105851026864,0.0195080996366106
0.0864,0.597630428527496,0.241994647353451,0.0303760925748384
0.0866,0.596583496891732,0.235748226525453,0.0411662461141672
0.0868,0.595506479636479,0.229370697578737,0.0518600246703841
0.087,0.594399444221803,0.222866240841399,0.0624391000785057
0.0872,0.593262459939507,0.216239105283418,0.0728853827583256
0.0874,0.592095597908318,0.209493605829305,0.0831810524056493
0.0876,0.590898931068958,0.202634120635456,0.0933085881574421
0.0878,0.589672534179098,0.195665088333865,0.103250798180132
0.088,0.588416483808196,0.18859100524392,0.112990848631391
0.0882,0.587130858332232,0.181416422553981,0.122512291946865
0.0884,0.585815737928315,0.174145943474495,0.131799094404623
0.0886,0.584471204569191,0.166784220364379,0.140835662921332
0.0888,0.583097342017627,0.159335951832455,0.149606871035673
0.089,0.581694235820688,0.151805879815697,0.158098084035901
0.0892,0.580261973303905,0.144198786636094,0.166295183190048
0.0894,0.578800643565325,0.13651949203791,0.174184589038877
0.0896,0.577310337469456,0.12877285020717,0.181753283713354
0.0898,0.575791147641097,0.120963746775173,0.188988832240177
0.09,0.574243168459061,0.113097095807867,0.19587940280069
0.0902,0.572666496049786,0.105177836782908,0.202413785910361
0.0904,0.571061228280838,0.0972109315562477,0.208581412487949
0.0906,0.569427464754304,0.0892013613200823,0.21437237078539
0.0908,0.56776530680008,0.0811541235540107,0.219777422151508
0.091,0.566074857469045,0.0730742289712454,0.22478801560464
0.0912,0.564356221526133,0.0649666984617103,0.229396301191428
0.0914,0.562609505443293,0.0568365600338935,0.233595142111066
0.0916,0.560834817392352,0.0486888457572742,0.237378125586543
0.0918,0.559032267237756,0.0405285887071751,0.240739572466533
0.092,0.557201966529221,0.0323608199138826,0.243674545543827
0.0922,0.555344028494272,0.0241905653178461,0.246178856578434
0.0924,0.553458568030676,0.0160228427328135,0.248249072015706
0.0926,0.55154570169877,0.00786265881868813,0.249882517392118
0.0928,0.549605547713698,0.000284993934060852,0.251077280423578
0.093,0.547638225937523,0.00841514020663429,0.251832212773462
0.0932,0.545643857871257,0.0165228248390147,0.252146930499771
0.0934,0.54362256664678,0.0246031158001383,0.25202181318315
0.0936,0.541574477018652,0.032651107139398,0.251458001739721
0.0938,0.539499715355838,0.040661921917701,0.250457394924962
0.094,0.537398409633322,0.0486307151163448,0.24902264453709
0.0942,0.535270689423621,0.0565526765219976,0.247157149330633
0.0944,0.533116685888207,0.0644230335860638,0.244865047653069
0.0946,0.530936531768827,0.0722370542567551,0.242151208819581
0.0948,0.528730361378721,0.0799900497821964,0.239021223243136
0.095,0.526498310593745,0.0876773774829038,0.235481391339169
0.0952,0.524240516843404,0.0952944434920185,0.231538711226274
0.0954,0.521957119101774,0.102836705461682,0.227200865246286
0.0956,0.519648257878345,0.110299675233961,0.222476205329181
0.0958,0.517314075208756,0.117678921474776,0.217373737230098
0.096,0.51495471464544,0.124970072269262,0.211903103667747
0.0962,0.512570321248179,0.132168817677093,0.206074566395251
0.0964,0.51016104157456,0.139270912246238,0.199898987236283
0.0966,0.507727023670338,0.146272177483722,0.193387808121069
0.0968,0.505268417059717,0.153168504281938,0.186553030158485
0.097,0.502785372735523,0.15995585529912,0.179407191782084
0.0972,0.500278043149305,0.166630267292594,0.171963346009402
0.0974,0.49774658220133,0.173187853403459,0.164235036855364
0.0976,0.495191145230499,0.179624805391406,0.156236274941969
0.0978,0.492611889004169,0.185937395818367,0.147981512347782
0.098,0.490008971707889,0.192121980179756,0.139485616741961
0.0982,0.487382552935051,0.198174998982099,0.130763844848703
0.0984,0.484732793676448,0.204092979765848,0.121831815289102
0.0986,0.482059856309752,0.209872539072251,0.112705480848338
0.0988,0.479363904588904,0.215510384353155,0.103401100217092
0.099,0.476645103633421,0.221003315822675,0.0939352092568499
0.0992,0.473903619917618,0.226348228249681,0.0843245918395243
0.0994,0.471139621259748,0.231542112690108,0.07458625031245
0.0996,0.468353276811053,0.236582058158122,0.0647373756403697
0.0998,0.46554475704475,0.241465253235207,0.0547953172765145
0.1,0.462714233744914,0.246188987616313,0.044777552815218

==> PlotOSM2.csv <==
x,y1,y2,y3
-0.1,0.118877970711968,0.0888423458332781,0.0807397992042633
-0.0998,0.119041458100776,0.0905905623390401,0.0811486427068178
-0.0996,0.119200730916351,0.0923187055552326,0.0814578169108576
-0.0994,0.119355781175479,0.0940253572282018,0.0816670710060535
-0.0992,0.119506601394746,0.095709134567875,0.0817763761649805
-0.099,0.119653184584847,0.0973686886395435,0.0817859235133204
-0.0988,0.119795524245001,0.0990027029907108,0.0816961224093832
-0.0986,0.119933614357462,0.100609892485273,0.0815075989976086
-0.0984,0.12006744938213,0.102189002320664,0.0812211950147863
-0.0982,0.120197024251249,0.103738807206528,0.0808379668408478
-0.098,0.120322334364195,0.105258110686075,0.080359184798649
-0.0978,0.120443375582357,0.106745744583513,0.0797863327195794
-0.0976,0.120560144224096,0.108200568562922,0.0791211078044406
-0.0974,0.120672637059786,0.109621469785658,0.0783654208222184
-0.0972,0.120780851306938,0.111007362654899,0.0775213967034567
-0.097,0.1208847846254,0.112357188637237,0.0765913756003261
-0.0968,0.120984435112626,0.113669916152421,0.0755779145025315
-0.0966,0.121079801299024,0.114944540523341,0.074483789517347
-0.0964,0.121170882143371,0.116180083979276,0.0733119989437216
-0.0962,0.121257677028296,0.117375595706191,0.0720657672950061
-0.096,0.121340185755823,0.118530151938587,0.0707485504528426
-0.0958,0.121418408542992,0.119642856088038,0.0693640421664864
-0.0956,0.121492346017522,0.120712838904065,0.0679161821475433
-0.0954,0.121561999213553,0.121739258663542,0.0664091660497994
-0.0952,0.12162736956743,0.122721301385209,0.064847457667001
-0.095,0.121688458913551,0.123658181066314,0.0632358037269411
-0.0948,0.121745269480269,0.124549139938729,0.0615792517055439
-0.0946,0.121797803885844,0.125393448742214,0.0598831711254583
-0.0944,0.121846065134448,0.126190407012805,0.0581532788325875
-0.0942,0.121890056612214,0.126939343384563,0.0563956687490374
-0.094,0.121929782083341,0.127639615903158,0.054616846563464
-0.0938,0.121965245686237,0.128290612350024,0.0528237697111028
-0.0936,0.121996451929712,0.128891750575995,0.051023892773333
-0.0934,0.122023405689212,0.129442478843578,0.0492252180288547
-0.0932,0.122046112203095,0.129942276177175,0.0474363502292278
-0.093,0.122064577068946,0.130390652720782,0.0456665536352775
-0.0928,0.122078806239934,0.130787150102874,0.0439258077929992
-0.0926,0.122088806021206,0.131131341808352,0.0422248562849005
-0.0924,0.122094583066314,0.131422833557626,0.040575239617136
-0.0922,0.122096144373683,0.131661263693077,0.0389892994351631
-0.092,0.122093497283112,0.131846303573358,0.0374801365664405
-0.0918,0.122086649472303,0.131977657976139,0.0360615005701685
-0.0916,0.12207560895343,0.132055065510171,0.0347475848402343
-0.0914,0.122060384069733,0.132078299037684,0.0335527011008132
-0.0912,0.122040983492142,0.132047166108433,0.0324908134738331
-0.091,0.122017416215939,0.131961509406898,0.0315749284586958
-0.0908,0.121989691557434,0.131821207214436,0.0308163648458385
-0.0906,0.12195781915068,0.131626173888466,0.0302239643255285
-0.0904,0.121921808944207,0.131376360361068,0.0298033405609293
-0.0902,0.121881671197787,0.131071754659742,0.0295562872792663
-0.09,0.121837416479219,0.130712382453443,0.0294804596998605
-0.0898,0.121789055661138,0.130298307627419,0.0295694021670608
-0.0896,0.121736599917854,0.129829632890876,0.0298129273437219
-0.0894,0.121680060722202,0.129306500421976,0.0301977813582368
-0.0892,0.121619449842423,0.128729092555297,0.0307084797748112
-0.089,0.121554779339058,0.128097632517504,0.0313281853132799
-0.0888,0.121486061561874,0.127412385217742,0.0320395176675836
-0.0886,0.121413309146791,0.12667365810006,0.0328252244971673
-0.0884,0.121336535012849,0.12588180206614,0.0336686842229341
-0.0882,0.121255752359175,0.125037212477622,0.0345542441630445
-0.088,0.121170974661978,0.124140330248526,0.0354674174994524
-0.0878,0.121082215671561,0.123191643039635,0.0363949707174749
-0.0876,0.12098948940934,0.122191686568185,0.0373249331187204
-0.0874,0.120892810164893,0.121141046048002,0.0382465555523162
-0.0872,0.120792192493011,0.120040357777163,0.0391502394844621
-0.087,0.120687651210774,0.118890310892516,0.0400274516364014
-0.0868,0.120579201394634,0.117691649312957,0.0408706344623516
-0.0866,0.120466858377519,0.116445173896269,0.0416731189325409
-0.0864,0.120350637745941,0.11515174483766,0.0424290433534774
-0.0862,0.12023055533713,0.11381228434191,0.0431332801006858
-0.086,0.120106627236166,0.112427779605369,0.0437813709421635
-0.0858,0.119978869773134,0.110999286148945,0.0443694709035441
-0.0856,0.11984729952029,0.109527931548829,0.044894300218518
-0.0854,0.119711933289229,0.108014919618062,0.0453531037099784
-0.0852,0.119572788128077,0.106461535099242,0.0457436168810603
-0.085,0.119429881318685,0.104869148936863,0.0460640380081932
-0.0848,0.119283230373835,0.103239224206948,0.0463130055861063
-0.0846,0.119132853034459,0.101573322791971,0.0464895805555786
-0.0844,0.118978767266866,0.0998731129005882,0.046593232835236
-0.0842,0.118820991259977,0.0981403775444066,0.0466238317710125
-0.084,0.118659543422569,0.0963770240979503,0.0465816402066049
-0.0838,0.118494442380535,0.0945850950829885,0.0464673119630374
-0.0836,0.11832570697414,0.0927667803341963,0.0462818925940409
-0.0834,0.118153356255299,0.0909244307193011,0.0460268233554644
-0.0832,0.117977409484852,0.0890605736026512,0.0457039483902576
-0.083,0.117797886129854,0.0871779302553455,0.0453155251839032
-0.0828,0.11761480586087,0.0852794354258962,0.0448642383854322
-0.0826,0.117428188549278,0.0833682592902619,0.0443532171113694
-0.0824,0.117238054264577,0.0814478319951783,0.0437860558464167
-0.0822,0.11704442327171,0.0795218709887847,0.0431668390140325
-0.082,0.116847316028381,0.0775944112901958,0.0425001691959839
-0.0818,0.116646753182392,0.0756698387750043,0.0417911988098585
-0.0816,0.116442755568978,0.0737529264334184,0.0410456647771716
-0.0814,0.116235344208152,0.0718488733747843,0.0402699252932294
-0.0812,0.116024540302054,0.0699633460850419,0.0394709971961381
-0.081,0.115810365232309,0.0681025210664494,0.0386565915737206
-0.0808,0.115592840557392,0.0662731274725656,0.0378351440935362
-0.0806,0.115371988009992,0.0644824876664747,0.0370158350611419
-0.0804,0.11514782949439,0.0627385527524297,0.0362085924202868
-0.0802,0.114920387083836,0.0610499290518591,0.0354240689113027
-0.08,0.11468968301794,0.059425890237155,0.0346735826549167
-0.0798,0.114455739700058,0.0578763684785149,0.033969008995505
-0.0796,0.114218579694691,0.0564119166613962,0.0333226112431696
-0.0794,0.113978225724888,0.0550436327686033,0.0327467999453434
-0.0792,0.113734700669652,0.0537830372962367,0.032253815493787
-0.079,0.113488027561353,0.0526418956084686,0.0318553379023608
-0.0788,0.113238229583143,0.0516319799979878,0.0315620402541653
-0.0786,0.112985330066387,0.050764771358046,0.03138311693168
-0.0784,0.112729352488079,0.0500511078788744,0.0313258309639114
-0.0782,0.112470320468285,0.0495007975011145,0.0313951322316461
-0.078,0.112208257767575,0.049122220589947,0.0315933959103303
-0.0778,0.111943188284469,0.0489219572415896,0.0319203168960595
-0.0776,0.111675136052879,0.048904477267795,0.032372973345211
-0.0774,0.111404125239569,0.0490719281923715,0.0329460465933737
-0.0772,0.111130180141608,0.0494240469433282,0.0336321626029199
-0.077,0.110853325183829,0.0499582057495255,0.0344223071199878
-0.0768,0.110573584916303,0.0506695852670065,0.0353062647582641
-0.0766,0.110290984011804,0.0515514521665101,0.0362730395009266
-0.0764,0.110005547263289,0.0525955077036488,0.0373112266948853
-0.0762,0.10971729958138,0.0537922698634966,0.038409320328482
-0.076,0.109426265991845,0.0551314542071852,0.0395559511824488
-0.0758,0.109132471633094,0.0566023257068553,0.0407400598498151
-0.0756,0.108835941753672,0.0581940031720201,0.0419510134866384
-0.0754,0.108536701709761,0.0598957071128713,0.043178677118198
-0.0752,0.108234776962683,0.0616969495556955,0.0444134502943656
-0.075,0.107930193076412,0.0635876697584557,0.0456462787158922
-0.0748,0.107622975715089,0.0655583229698647,0.0468686487882496
-0.0746,0.107313150640541,0.0675999307229581,0.0480725713217733
-0.0744,0.107000743709808,0.0697041011882374,0.0492505590179117
-0.0742,0.10668578087267,0.071863027343984,0.0503956010611587
-0.074,0.106368288169185,0.0740694695607086,0.0515011370939395
-0.0738,0.106048291727228,0.0763167279267623,0.0525610320641647
-0.0736,0.105725817760035,0.0785986084356961,0.053569552861559
-0.0734,0.105400892563756,0.0809093861016456,0.0545213472550082
-0.0732,0.10507354251501,0.0832437671987408,0.0554114253686765
-0.073,0.104743794068444,0.0855968521324349,0.0562351437557244
-0.0728,0.104411673754302,0.0879640999252368,0.056988192018465
-0.0726,0.104077208175997,0.0903412949102202,0.0576665818624823
-0.0724,0.103740424007686,0.092724515945806,0.0582666384447748
-0.0722,0.103401347991854,0.0951101082699711,0.058784993871807
-0.072,0.103060006936903,0.0974946579804106,0.0592185827151337
-0.0718,0.102716427714747,0.0998749690423818,0.0595646394351971
-0.0716,0.102370637258409,0.102248042674835,0.0598206976349711
-0.0714,0.102022662559629,0.104611058938,0.0599845911027604
-0.0712,0.101672530666477,0.10696136033435,0.0600544566471262
-0.071,0.101320268680966,0.109296437234443,0.0600287387769515
-0.0708,0.10096590375668,0.11161391494555,0.0599061963372121
-0.0706,0.100609463096404,0.113911542251525,0.0596859112779354
-0.0704,0.100250973949756,0.116187181265164,0.0593672998127688
-0.0702,0.0998904636108339,0.118438798447948,0.0589501263180875
-0.07,0.0995279594158613,0.120664456665867,0.0584345204382582
-0.0698,0.0991634887408445,0.122862308163307,0.0578209980034685
-0.0696,0.098797078999234,0.125030588349527,0.0571104865409637
-0.0694,0.0984287576395926,0.127167610303818,0.0563043563780764
-0.0692,0.0980585521432717,0.129271759916023,0.0554044586078758
-0.069,0.0976864900220921,0.131341491588609,0.0544131715299504
-0.0688,0.0973125988160347,0.133375324435058,0.0533334576066598
-0.0686,0.0969369060909359,0.135371838916957,0.0521689335079187
-0.0684,0.0965594394361912,0.13732967386892,0.0509239564737141
-0.0682,0.0961802264624657,0.139247523866491,0.0496037310165448
-0.068,0.0957992947994123,0.141124136897434,0.0482144409139053
-0.0678,0.0954166720933974,0.142958312301473,0.0467634124667785
-0.0676,0.0950323860052337,0.144748898947672,0.0452593160145031
-0.0674,0.0946464642079207,0.14649479362221,0.0437124134511886
-0.0672,0.0942589343843941,0.148194939602494,0.0421348594829534
-0.067,0.0938698242252811,0.14984832539635,0.040541062659789
-0.0668,0.093479161426666,0.151453983627446,0.038948107161149
-0.0666,0.0930869736878618,0.1530109900503,0.0373762252100687
-0.0664,0.0926932887091915,0.154518462680082,0.0358492888297901
-0.0662,0.0922981341897768,0.15597556102411,0.0343952534174505
-0.066,0.0919015378253363,0.157381485403409,0.033046430155666
-0.0658,0.0915035273059912,0.158735476354005,0.0318393916804739
-0.0656,0.0911041303140798,0.160036814098752,0.0308142443026093
-0.0654,0.0907033745219816,0.161284818081543,0.030012978653825
-0.0652,0.0903012875899498,0.162478846556616,0.0294767183712118
-0.065,0.0898978971639525,0.163618296226497,0.0292419956629922
-0.0648,0.0894932308735235,0.164702601922803,0.0293366630305341
-0.0646,0.0890873163296223,0.165731236324787,0.0297764785325288
-0.0644,0.0886801811225032,0.166703709711049,0.0305634328293618
-0.0642,0.0882718528195943,0.167619569740344,0.0316863510566933
-0.064,0.0878623589633862,0.168478401257888,0.0331234599591637
-0.0638,0.0874517270693294,0.169279826123939,0.034845981052423
-0.0636,0.0870399846237431,0.170023503061822,0.0368217151256241
-0.0634,0.0866271590817328,0.170709127522881,0.0390179214103578
-0.0632,0.0862132778651182,0.17133643156614,0.0414032467722682
-0.063,0.0857983683603723,0.171905183750746,0.0439487869919519
-0.0628,0.0853824579165693,0.172415189039489,0.0466285047658955
-0.0626,0.0849655738433443,0.172866288711942,0.0494192396993345
-0.0624,0.0845477434088627,0.173258360285968,0.0523004962229048
-0.0622,0.0841289938378009,0.173591317446536,0.055254134611731
-0.062,0.0837093523093375,0.173865109980968,0.0582640398215905
-0.0618,0.0832888459551559,0.174079723719922,0.0613158077426652
-0.0616,0.082867501857457,0.174235180483555,0.0643964666312934
-0.0614,0.0824453470469848,0.174331538032491,0.0674942390645498
-0.0612,0.0820224085010613,0.174368890023335,0.0705983433371266
-0.061,0.0815987131416348,0.174347365968656,0.0736988303166956
-0.0608,0.0811742878333385,0.174267131201455,0.0767864508049748
-0.0606,0.0807491593815614,0.174128386844313,0.0798525484664857
-0.0604,0.0803233545305305,0.173931369783516,0.082888973847117
-0.0602,0.0798968999614063,0.173676352648607,0.0858880156211621
-0.06,0.0794698222903882,0.173363643797945,0.0888423458332779
-0.0598,0.0790421480668346,0.172993587310992,0.0917449764750308
-0.0596,0.0786139037713934,0.172566562988176,0.0945892252305581
-0.0594,0.0781851158141461,0.172082986359346,0.0973686886395437
-0.0592,0.0777558105327641,0.171543308701954,0.100077221264812
-0.059,0.0773260141906775,0.170948017070288,0.102708919726545
-0.0588,0.0768957529752575,0.170297634337212,0.105258110686075
-0.0586,0.0764650529960109,0.169592719250052,0.107719342039279
-0.0584,0.0760339402827886,0.16883386650246,0.110087376721243
-0.0582,0.0756024407840066,0.168021706824251,0.112357188637237
-0.058,0.0751705803648806,0.167156907091432,0.114523960325941
-0.0578,0.0747383848056742,0.166240170458854,0.116583082033829
-0.0576,0.074305879799961,0.165272236518133,0.118530151938587
-0.0574,0.0738730909528997,0.164253881483749,0.120360977307092
-0.0572,0.0734400437795235,0.16318591841049,0.122071576412431
-0.057,0.0730067637030441,0.162069197445672,0.123658181066314
-0.0568,0.0725732760531682,0.160904606119891,0.125117239649668
-0.0566,0.0721396060644302,0.159693069680364,0.126445420546291
-0.0564,0.0717057788745377,0.158435551471266,0.127639615903158
-0.0562,0.0712718195227327,0.157133053365833,0.128696945657094
-0.056,0.0708377529481662,0.155786616255393,0.129614761781657
-0.0558,0.0704036039882888,0.154397320600891,0.130390652720782
-0.0556,0.0699693973772552,0.15296628705293,0.131022447987443
-0.0554,0.0695351577443441,0.151494677146776,0.131508222916691
-0.0552,0.0691009096123937,0.149983694079305,0.131846303573358
-0.055,0.0686666773962512,0.148434583575323,0.13203527182572
-0.0548,0.0682324854012389,0.146848634851243,0.132073970607993
-0.0546,0.067798357821635,0.145227181684621,0.131961509406898
-0.0544,0.0673643187391706,0.143571603598578,0.131697270021242
-0.0542,0.066930392121542,0.141883327170666,0.13128091265892
-0.054,0.0664966018209389,0.140163827476252,0.130712382453443
-0.0538,0.0660629715725886,0.138414629676927,0.12999191650282
-0.0536,0.065629524993317,0.136637310764884,0.12912005155804
-0.0534,0.0651962855801242,0.134833501474491,0.128097632517504
-0.0532,0.0647632767087782,0.133004888372493,0.126925821918841
-0.053,0.0643305216324238,0.131153216138235,0.125606110661913
-0.0528,0.0638980434802089,0.129280290045111,0.124140330248526
-0.0526,0.0634658652559268,0.127387978653831,0.122530666887621
-0.0524,0.0630340098366759,0.125478216727193,0.120779677892481
-0.0522,0.062602499971536,0.123553008374515,0.118890310892516
-0.052,0.0621713582802616,0.121614430431762,0.116865926500946
-0.0518,0.0617406072519928,0.119664636080424,0.114710325227125
-0.0516,0.0613102692439826,0.117705858704178,0.112427779605369
-0.0514,0.0608803664803427,0.115740415977115,0.110023072739884
-0.0512,0.060450921050806,0.113770714170448,0.107501544748275
-0.051,0.0600219549095069,0.111799252655915,0.104869148936863
-0.0508,0.0595934898737794,0.109828628573116,0.10213251997369
-0.0506,0.0591655476229733,0.107861541614359,0.0992990568546584
-0.0504,0.0587381496972878,0.105900798863783,0.0963770240979502
-0.0502,0.0583113174966236,0.103949319607104,0.093375675358623
-0.05,0.0578850722794529,0.102010140003748,0.0903054045205185
-0.0498,0.057459435161708,0.100086417483977,0.0871779302553455
-0.0496,0.057034427115688,0.0981814346994593,0.0840065209355384
-0.0494,0.0566100689689842,0.0962986028163312,0.0808062674307332
-0.0492,0.0561863814034239,0.0944414638952542,0.0775944112901958
-0.049,0.0557633849540332,0.0926136920535613,0.0743907343634303
-0.0488,0.0553411000080184,0.0908190930514081,0.0712180117540434
-0.0486,0.0549195468037664,0.089061601888545,0.0681025210664494
-0.0484,0.054498745429864,0.0873452779436272,0.0650745840933399
-0.0482,0.0540787158241367,0.0856742971378354,0.0621690882871242
-0.048,0.0536594777727064,0.0840529405642988,0.059425890237155
-0.0478,0.0532410509090685,0.0824855790013596,0.0568899400817373
-0.0476,0.0528234547131885,0.0809766527295448,0.0546108909092121
-0.0474,0.052406708510618,0.0795306461090207,0.0526418956084686
-0.0472,0.0519908314716307,0.0781520564568328,0.0510372981775367
-0.047,0.051575842610378,0.0768453569016235,0.0498490737622575
-0.0468,0.0511617607840635,0.0756149530962226,0.049122220589947
-0.0466,0.0507486046921391,0.0744651339401632,0.0488898127784484
-0.0464,0.0503363928755205,0.0734000168032931,0.0491688647247826
-0.0462,0.0499251437158211,0.072423488138158,0.0499582057495255
-0.046,0.0495148754346094,0.0715391408022209,0.0512390376822757
-0.0458,0.0491056060926837,0.0707502098494272,0.0529779559324552
-0.0456,0.0486973535893687,0.070059508952016,0.0551314542071853
-0.0454,0.0482901356618326,0.069469369928731,0.0576506909509707
-0.0452,0.0478839698844238,0.0689815880344465,0.0604855680804402
-0.045,0.0474788736680293,0.0685973756651213,0.0635876697584557
-0.0448,0.0470748642594535,0.0683173269225773,0.0669120411108541
-0.0446,0.0466719587408174,0.0681413950603964,0.0704180282304554
-0.0444,0.046270174028979,0.0680688842171105,0.0740694695607088
-0.0442,0.0458695268749756,0.0680984560849779,0.0778344973248667
-0.044,0.0454700338634849,0.0682281513329053,0.0816851402461158
-0.0438,0.0450717114123099,0.0684554247830943,0.0855968521324349
-0.0436,0.044674575771883,0.0687771926143222,0.0895480391240844
-0.0434,0.0442786430247925,0.0691898892983208,0.0935196232231211
-0.0432,0.0438839290853301,0.0696895316140812,0.0974946579804106
-0.043,0.04349044969906,0.0702717869444887,0.101457999851608
-0.0428,0.0430982204424091,0.0709320431292622,0.105396032343814
-0.0426,0.0427072567222795,0.0716654773940868,0.109296437234443
-0.0424,0.0423175737756817,0.0724671222501896,0.113148006280429
-0.0422,0.041929186669391,0.0733319267081309,0.116940486991821
-0.042,0.0415421102996241,0.0742548116236237,0.120664456665867
-0.0418,0.0411563593917381,0.0752307184493885,0.124311219661892
-0.0416,0.0407719484999521,0.0762546510744872,0.127872723687371
-0.0414,0.0403888920070902,0.0773217107723791,0.131341491588609
-0.0412,0.040007204124346,0.0784271245431831,0.134710565767998
-0.041,0.0396268988910704,0.079566267325018,0.137973462880073
-0.0408,0.0392479901745806,0.0807346786706254,0.141124136897434
-0.0406,0.0388704916699919,0.0819280745490392,0.144156948996763
-0.0404,0.038494416900071,0.083142354949612,0.147066643006829
-0.0402,0.0381197792151126,0.0843736079488809,0.14984832539635
-0.04,0.0377465917928376,0.0856181108601107,0.152497448970048
-0.0398,0.0373748676383139,0.0868723290298059,0.155009799594991
-0.0396,0.0370046195838997,0.0881329127821931,0.157381485403409
-0.0394,0.0366358602892094,0.0893966929469679,0.159608928018635
-0.0392,0.0362686022411017,0.0906606753413397,0.161688855432217
-0.039,0.0359028577536905,0.09192203451709,0.163618296226497
-0.0388,0.0355386389683782,0.093178107028494,0.165394574891005
-0.0386,0.0351759578539121,0.0944263844282695,0.167015308025366
-0.0384,0.0348148262064629,0.0956645061563868,0.168478401257888
-0.0382,0.0344552556497257,0.0968902524504098,0.169782046739299
-0.038,0.034097257635045,0.0981015373756043,0.170924721096295
-0.0378,0.0337408434415605,0.0992964020478106,0.171905183750746
-0.0376,0.0333860241763775,0.100473008101399,0.172722475528394
-0.0374,0.0330328107747589,0.101629631437919,0.173375917496215
-0.0372,0.0326812140003403,0.102764656277719,0.173865109980968
-0.037,0.032331244445368,0.103876569526329,0.17418993173314
-0.0368,0.0319829125309597,0.104963955459256,0.174350539210961
-0.0366,0.0316362285073884,0.10602549072267,0.174347365968656
-0.0364,0.0312912024543879,0.107059939642857,0.174181122141929
-0.0362,0.0309478442814831,0.10806614983395,0.173852794032042
-0.036,0.0306061637283413,0.109043048091194,0.173363643797945
-0.0358,0.030266170365147,0.109989636555424,0.172715209273993
-0.0356,0.0299278735930001,0.11090498913361,0.171909303938929
-0.0354,0.0295912826443358,0.111788248159863,0.170948017070288
-0.0352,0.0292564065833679,0.112638621281326,0.169833714127282
-0.035,0.028923254306555,0.113455378553539,0.168569037414787
-0.0348,0.028591834543089,0.11423784973037,0.167156907091432
-0.0346,0.0282621558554068,0.114985421734139,0.165600522596161
-0.0344,0.0279342266397242,0.115697536292238,0.163903364580239
-0.0342,0.0276080551265928,0.116373687727297,0.162069197445672
-0.034,0.0272836493814793,0.117013420888674,0.160102072606664
-0.0338,0.0269610173053681,0.117616329213835,0.158006332608199
-0.0336,0.0266401666353852,0.118182052908947,0.155786616255393
-0.0334,0.0263211049454454,0.118710277238728,0.153447864929002
-0.0332,0.0260038396469226,0.119200730916351,0.150995330286595
-0.033,0.0256883779893406,0.119653184584847,0.148434583575323
-0.0328,0.0253747270610885,0.12006744938213,0.145771526810885
-0.0326,0.0250628937901567,0.120443375582357,0.143012406107651
-0.0324,0.0247528849448958,0.120780851306938,0.140163827476252
-0.0322,0.024444707134798,0.121079801299024,0.137232775435652
-0.032,0.0241383668112996,0.121340185755823,0.134226634814566
-0.0318,0.0238338702686067,0.121561999213553,0.131153216138235
-0.0316,0.0235312236445417,0.121745269480269,0.128020785005499
-0.0314,0.0232304329214127,0.121890056612214,0.124838095849554
-0.0312,0.0229315039269037,0.121996451929712,0.121614430431762
-0.031,0.0226344423349872,0.122064577068946,0.118359641324576
-0.0308,0.0223392536668578,0.122094583066314,0.115084200473375
-0.0306,0.022045943291888,0.122086649472303,0.111799252655915
-0.0304,0.0217545164286042,0.122040983492142,0.108516673239529
-0.0302,0.0214649781456855,0.12195781915068,0.105249129015844
-0.03,0.0211773333629818,0.121837416479219,0.102010140003748
-0.0298,0.0208915868525545,0.121680060722202,0.0988141388773277
-0.0296,0.0206077432397373,0.121486061561874,0.0956765230186069
-0.0294,0.0203258070042177,0.121255752359175,0.0926136920535611
-0.0292,0.0200457824811395,0.12098948940934,0.0896430610911397
-0.029,0.0197676738622253,0.120687651210774,0.0867830368372064
-0.0288,0.0194914851969198,0.120350637745941,0.084052940564299
-0.0286,0.0192172203935528,0.119978869773134,0.081472859121657
-0.0284,0.0189448832205227,0.119572788128077,0.0790634036682868
-0.0282,0.018674477307499,0.119132853034459,0.0768453569016235
-0.028,0.0184060061466458,0.118659543422569,0.07483919481963
-0.0278,0.0181394730938635,0.118153356255299,0.073064480004556
-0.0276,0.0178748813700503,0.11761480586087,0.0715391408022209
-0.0274,0.0176122340623833,0.11704442327171,0.0702786736487724
-0.0272,0.0173515341256177,0.116442755568978,0.0692953306940518
-0.027,0.0170927843834055,0.115810365232309,0.0685973756651212
-0.0268,0.016835987529632,0.11514782949439,0.0681885000793921
-0.0266,0.0165811461297715,0.114455739700058,0.0680674832437405
-0.0264,0.0163282626222601,0.113734700669652,0.0682281513329053
-0.0262,0.0160773393198873,0.112985330066387,0.0686596481560865
-0.026,0.015828378411205,0.112208257767575,0.0693469835477742
-0.0258,0.0155813819619533,0.111404125239569,0.0702717869444887
-0.0256,0.0153363519165047,0.110573584916303,0.0714131727603111
-0.0254,0.0150932900993239,0.10971729958138,0.0727486234091861
-0.0252,0.0148521982164456,0.108835941753672,0.0742548116236237
-0.025,0.0146130778569675,0.107930193076412,0.0759083087321471
-0.0248,0.0143759304945607,0.107000743709808,0.0776861520902138
-0.0246,0.0141407574889948,0.106048291727228,0.079566267325018
-0.0244,0.0139075600876797,0.10507354251501,0.0815277567954965
-0.0242,0.0136763394272218,0.104077208175997,0.0835510744992838
-0.024,0.0134470965349962,0.103060006936903,0.0856181108601106
-0.0238,0.0132198323307328,0.102022662559629,0.0877122101961597
-0.0236,0.0129945476281171,0.10096590375668,0.0898181408789538
-0.0234,0.012771243136406,0.0998904636108339,0.09192203451709
-0.0232,0.0125499194620558,0.098797078999234,0.094011306763583
-0.023,0.0123305771103651,0.0976864900220921,0.0960745689993847
-0.0228,0.0121132164871302,0.0965594394361911,0.0981015373756043
-0.0226,0.0118978379003137,0.0954166720933973,0.10008294352934
-0.0224,0.0116844415617255,0.0942589343843941,0.102010449665337
-0.0222,0.0114730275887153,0.0930869736878618,0.103876569526329
-0.022,0.0112635960058782,0.0919015378253363,0.105674595962304
-0.0218,0.0110561467467705,0.0907033745219816,0.107398535265504
-0.0216,0.0108506796556373,0.0894932308735235,0.109043048091193
-0.0214,0.0106471944891508,0.0882718528195943,0.110603396576758
-0.0212,0.0104456909181581,0.0870399846237431,0.112075397160379
-0.021,0.0102461685294399,0.0857983683603723,0.113455378553539
-0.0208,0.0100486268274783,0.0845477434088627,0.114740144316182
-0.0206,0.00985306523623394,0.0832888459551559,0.115926939503557
-0.0204,0.00965948310093116,0.0820224085010612,0.117013420888674
-0.0202,0.00946787968985259,0.0807491593815612,0.117997630306629
-0.02,0.00927825419614071,0.0794698222903882,0.118877970711968
-0.0198,0.00909060573960725,0.0781851158141461,0.119653184584847
-0.0196,0.00890493336854972,0.0768957529752575,0.120322334364195
-0.0194,0.00872123606157425,0.0756024407840066,0.1208847846254
-0.0192,0.0085395127294248,0.0743058797999609,0.121340185755823
-0.019,0.00835976221681803,0.0730067637030441,0.121688458913551
-0.0188,0.00818198330428331,0.0717057788745377,0.121929782083341
-0.0186,0.00800617471000767,0.0704036039882888,0.122064577068946
-0.0184,0.00783233509168495,0.0691009096123937,0.122093497283112
-0.0182,0.00766046304836886,0.067798357821635,0.122017416215939
-0.018,0.00749055712232939,0.0664966018209389,0.121837416479218
-0.0178,0.00732261580091211,0.0651962855801242,0.121554779339058
-0.0176,0.00715663751839978,0.0638980434802089,0.121170974661978
-0.0174,0.00699262065787607,0.0626024999715359,0.120687651210774
-0.0172,0.00683056355309041,0.0613102692439826,0.120106627236166
-0.017,0.00667046449032395,0.0600219549095068,0.119429881318685
-0.0168,0.00651232171025585,0.0587381496972878,0.118659543422569
-0.0166,0.00635613340982937,0.057459435161708,0.117797886129854
-0.0164,0.00620189774411743,0.0561863814034239,0.116847316028381
-0.0162,0.0060496128281869,0.0549195468037664,0.115810365232309
-0.016,0.0058992767389613,0.0536594777727064,0.11468968301794
-0.0158,0.0057508875170812,0.0524067085106179,0.113488027561353
-0.0156,0.00560444316876195,0.0511617607840635,0.112208257767575
-0.0154,0.00545994166764794,0.049925143715821,0.110853325183829
-0.0152,0.0053173809566633,0.0486973535893688,0.109426265991845
-0.015,0.00517675894985795,0.0474788736680293,0.107930193076412
-0.0148,0.00503807353424892,0.0462701740289791,0.106368288169185
-0.0146,0.00490132257165609,0.0450717114123099,0.104743794068444
-0.0144,0.00476650390053188,0.0438839290853301,0.103060006936903
-0.0142,0.00463361533778449,0.0427072567222795,0.101320268680966
-0.014,0.00450265468059385,0.041542110299624,0.0995279594158612
-0.0138,0.00437361970821992,0.0403888920070902,0.0976864900220921
-0.0136,0.00424650818380276,0.0392479901745806,0.0957992947994123
-0.0134,0.00412131785615373,0.0381197792151126,0.0938698242252811
-0.0132,0.00399804646153732,0.0370046195838997,0.0919015378253363
-0.013,0.00387669172544295,0.0359028577536904,0.0898978971639525
-0.0128,0.00375725136434644,0.0348148262064629,0.0878623589633862
-0.0126,0.0036397230874601,0.0337408434415604,0.0857983683603722
-0.0124,0.00352410459847144,0.0326812140003403,0.0837093523093376
-0.0122,0.00341039359726946,0.0316362285073883,0.0815987131416348
-0.012,0.00329858778165828,0.0306061637283412,0.0794698222903881
-0.0118,0.00318868484905729,0.0295912826443358,0.0773260141906775
-0.0116,0.00308068249818747,0.028591834543089,0.0751705803648805
-0.0114,0.00297457843074321,0.0276080551265928,0.0730067637030441
-0.0112,0.00287037035304898,0.0266401666353852,0.0708377529481662
-0.011,0.00276805597770054,0.0256883779893406,0.0686666773962512
-0.0108,0.00266763302518985,0.0247528849448958,0.0664966018209389
-0.0106,0.00256909922551328,0.0238338702686067,0.0643305216324238
-0.0104,0.00247245231976261,0.0229315039269037,0.0621713582802616
-0.0102,0.00237769006169803,0.022045943291888,0.0600219549095068
-0.01,0.00228481021930292,0.0211773333629817,0.0578850722794528
-0.0098,0.00219381057631961,0.0203258070042177,0.0557633849540332
-0.0096,0.00210468893376559,0.0194914851969198,0.0536594777727064
-0.00940000000000001,0.00201744311142994,0.018674477307499,0.051575842610378
-0.0092,0.0019320709493489,0.0178748813700503,0.0495148754346094
-0.00900000000000001,0.00184857030926062,0.0170927843834055,0.0474788736680294
-0.0088,0.00176693907603815,0.0163282626222601,0.0454700338634849
-0.0086,0.00168717515910039,0.0155813819619533,0.04349044969906
-0.0084,0.00160927649380038,0.0148521982164456,0.0415421102996241
-0.0082,0.00153324104279041,0.0141407574889948,0.0396268988910703
-0.00800000000000001,0.00145906679736352,0.0134470965349962,0.0377465917928377
-0.0078,0.00138675177877089,0.012771243136406,0.0359028577536905
-0.0076,0.00131629403951451,0.0121132164871301,0.0340972576350449
-0.0074,0.00124769166461483,0.0114730275887153,0.032331244445368
-0.0072,0.00118094277285278,0.0108506796556373,0.0306061637283412
-0.00700000000000001,0.00111604551798571,0.0102461685294399,0.028923254306555
-0.0068,0.00105299808993689,0.00965948310093117,0.0272836493814793
-0.00659999999999999,0.000991798715958002,0.00909060573960723,0.0256883779893405
-0.0064,0.00093244566176422,0.00853951272942481,0.0241383668112996
-0.0062,0.000874937232641484,0.00800617471000766,0.0226344423349871
-0.00600000000000001,0.000819271774525508,0.00749055712232941,0.0211773333629818
-0.0058,0.00076544767505208,0.00699262065787606,0.0197676738622253
-0.00560000000000001,0.000713463364578336,0.00651232171025586,0.0184060061466459
-0.0054,0.000663317317174506,0.0060496128281869,0.0170927843834055
-0.0052,0.000615008051585841,0.00560444316876193,0.0158283784112049
-0.005,0.000568534132164284,0.00517675894985795,0.0146130778569675
-0.0048,0.000523894169769536,0.00476650390053188,0.0134470965349962
-0.00460000000000001,0.000481086822639198,0.00437361970821993,0.0123305771103651
-0.0044,0.000440110797227592,0.00399804646153732,0.0112635960058781
-0.0042,0.000400964849012979,0.00363972308746009,0.0102461685294398
-0.004,0.00036364778327282,0.00329858778165828,0.00927825419614071
-0.0038,0.000328158455826797,0.0029745784307432,0.00835976221681801
-0.00360000000000001,0.00029449577374729,0.00266763302518985,0.00749055712232941
-0.0034,0.00026265869603702,0.00237769006169803,0.00667046449032395
-0.00319999999999999,0.000232646234273611,0.00210468893376559,0.00589927673896127
-0.003,0.000204457453220785,0.00184857030926062,0.00517675894985795
-0.0028,0.000178091471405959,0.00160927649380038,0.00450265468059384
-0.00260000000000001,0.000153547461664027,0.00138675177877089,0.00387669172544297
-0.0024,0.000130824651647074,0.00118094277285278,0.00329858778165828
-0.00220000000000001,0.000109922324299857,0.000991798715958008,0.00276805597770056
-0.002,9.08398183008274E-05,0.000819271774525507,0.00228481021930293
-0.0018,7.35765284685366E-05,0.000663317317174502,0.00184857030926061
-0.0016,5.81319061332592E-05,0.000523894169769539,0.00145906679736353
-0.0014,4.45054594736696E-05,0.000400964849012979,0.00111604551798571
-0.00120000000000001,3.26967538184595E-05,0.000294495773747292,0.000819271774525515
-0.001,2.27054119127467E-05,0.000204457453220785,0.000568534132164284
-0.000799999999999995,1.45311141491929E-05,0.000130824651647072,0.000363647783272815
-0.000600000000000003,8.17359876371715E-06,7.35765284685377E-05,0.000204457453220787
-0.000399999999999998,3.63266199573453E-06,3.26967538184588E-05,9.0839818300826E-05
-0.000200000000000006,9.08158212857507E-07,8.17359876371751E-06,2.27054119127479E-05
0,0,0,0
0.000200000000000006,9.08158212857507E-07,8.17359876371751E-06,2.27054119127479E-05
0.000399999999999998,3.63266199573453E-06,3.26967538184588E-05,9.0839818300826E-05
0.000600000000000003,8.17359876371715E-06,7.35765284685377E-05,0.000204457453220787
0.000799999999999995,1.45311141491929E-05,0.000130824651647072,0.000363647783272815
0.001,2.27054119127467E-05,0.000204457453220785,0.000568534132164284
0.00120000000000001,3.26967538184595E-05,0.000294495773747292,0.000819271774525515
0.0014,4.45054594736696E-05,0.000400964849012979,0.00111604551798571
0.0016,5.81319061332592E-05,0.000523894169769539,0.00145906679736353
0.0018,7.35765284685366E-05,0.000663317317174502,0.00184857030926061
0.002,9.08398183008274E-05,0.000819271774525507,0.00228481021930293
0.00220000000000001,0.000109922324299857,0.000991798715958008,0.00276805597770056
0.0024,0.000130824651647074,0.00118094277285278,0.00329858778165828
0.00260000000000001,0.000153547461664027,0.00138675177877089,0.00387669172544297
0.0028,0.000178091471405959,0.00160927649380038,0.00450265468059384
0.003,0.000204457453220785,0.00184857030926062,0.00517675894985795
0.00319999999999999,0.000232646234273611,0.00210468893376559,0.00589927673896127
0.0034,0.00026265869603702,0.00237769006169803,0.00667046449032395
0.00360000000000001,0.00029449577374729,0.00266763302518985,0.00749055712232941
0.0038,0.000328158455826797,0.0029745784307432,0.00835976221681801
0.004,0.00036364778327282,0.00329858778165828,0.00927825419614071
0.0042,0.000400964849012979,0.00363972308746009,0.0102461685294398
0.0044,0.000440110797227592,0.00399804646153732,0.0112635960058781
0.00460000000000001,0.000481086822639198,0.00437361970821993,0.0123305771103651
0.0048,0.000523894169769536,0.00476650390053188,0.0134470965349962
0.005,0.000568534132164284,0.00517675894985795,0.0146130778569675
0.0052,0.000615008051585841,0.00560444316876193,0.0158283784112049
0.0054,0.000663317317174506,0.0060496128281869,0.0170927843834055
0.00560000000000001,0.000713463364578336,0.00651232171025586,0.0184060061466459
0.0058,0.00076544767505208,0.00699262065787606,0.0197676738622253
0.00600000000000001,0.000819271774525508,0.00749055712232941,0.0211773333629818
0.0062,0.000874937232641484,0.00800617471000766,0.0226344423349871
0.0064,0.00093244566176422,0.00853951272942481,0.0241383668112996
0.00659999999999999,0.000991798715958002,0.00909060573960723,0.0256883779893405
0.0068,0.00105299808993689,0.00965948310093117,0.0272836493814793
0.00700000000000001,0.00111604551798571,0.0102461685294399,0.028923254306555
0.0072,0.00118094277285278,0.0108506796556373,0.0306061637283412
0.0074,0.00124769166461483,0.0114730275887153,0.032331244445368
0.0076,0.00131629403951451,0.0121132164871301,0.0340972576350449
0.0078,0.00138675177877089,0.012771243136406,0.0359028577536905
0.00800000000000001,0.00145906679736352,0.0134470965349962,0.0377465917928377
0.0082,0.00153324104279041,0.0141407574889948,0.0396268988910703
0.0084,0.00160927649380038,0.0148521982164456,0.0415421102996241
0.0086,0.00168717515910039,0.0155813819619533,0.04349044969906
0.0088,0.00176693907603815,0.0163282626222601,0.0454700338634849
0.00900000000000001,0.00184857030926062,0.0170927843834055,0.0474788736680294
0.0092,0.0019320709493489,0.0178748813700503,0.0495148754346094
0.00940000000000001,0.00201744311142994,0.018674477307499,0.051575842610378
0.0096,0.00210468893376559,0.0194914851969198,0.0536594777727064
0.0098,0.00219381057631961,0.0203258070042177,0.0557633849540332
0.01,0.00228481021930292,0.0211773333629817,0.0578850722794528
0.0102,0.00237769006169803,0.022045943291888,0.0600219549095068
0.0104,0.00247245231976261,0.0229315039269037,0.0621713582802616
0.0106,0.00256909922551328,0.0238338702686067,0.0643305216324238
0.0108,0.00266763302518985,0.0247528849448958,0.0664966018209389
0.011,0.00276805597770054,0.0256883779893406,0.0686666773962512
0.0112,0.00287037035304898,0.0266401666353852,0.0708377529481662
0.0114,0.00297457843074321,0.0276080551265928,0.0730067637030441
0.0116,0.00308068249818747,0.028591834543089,0.0751705803648805
0.0118,0.00318868484905729,0.0295912826443358,0.0773260141906775
0.012,0.00329858778165828,0.0306061637283412,0.0794698222903881
0.0122,0.00341039359726946,0.0316362285073883,0.0815987131416348
0.0124,0.00352410459847144,0.0326812140003403,0.0837093523093376
0.0126,0.0036397230874601,0.0337408434415604,0.0857983683603722
0.0128,0.00375725136434644,0.0348148262064629,0.0878623589633862
0.013,0.00387669172544295,0.0359028577536904,0.0898978971639525
0.0132,0.00399804646153732,0.0370046195838997,0.0919015378253363
0.0134,0.00412131785615373,0.0381197792151126,0.0938698242252811
0.0136,0.00424650818380276,0.0392479901745806,0.0957992947994123
0.0138,0.00437361970821992,0.0403888920070902,0.0976864900220921
0.014,0.00450265468059385,0.041542110299624,0.0995279594158612
0.0142,0.00463361533778449,0.0427072567222795,0.101320268680966
0.0144,0.00476650390053188,0.0438839290853301,0.103060006936903
0.0146,0.00490132257165609,0.0450717114123099,0.104743794068444
0.0148,0.00503807353424892,0.0462701740289791,0.106368288169185
0.015,0.00517675894985795,0.0474788736680293,0.107930193076412
0.0152,0.0053173809566633,0.0486973535893688,0.109426265991845
0.0154,0.00545994166764794,0.049925143715821,0.110853325183829
0.0156,0.00560444316876195,0.0511617607840635,0.112208257767575
0.0158,0.0057508875170812,0.0524067085106179,0.113488027561353
0.016,0.0058992767389613,0.0536594777727064,0.11468968301794
0.0162,0.0060496128281869,0.0549195468037664,0.115810365232309
0.0164,0.00620189774411743,0.0561863814034239,0.116847316028381
0.0166,0.00635613340982937,0.057459435161708,0.117797886129854
0.0168,0.00651232171025585,0.0587381496972878,0.118659543422569
0.017,0.00667046449032395,0.0600219549095068,0.119429881318685
0.0172,0.00683056355309041,0.0613102692439826,0.120106627236166
0.0174,0.00699262065787607,0.0626024999715359,0.120687651210774
0.0176,0.00715663751839978,0.0638980434802089,0.121170974661978
0.0178,0.00732261580091211,0.0651962855801242,0.121554779339058
0.018,0.00749055712232939,0.0664966018209389,0.121837416479218
0.0182,0.00766046304836886,0.067798357821635,0.122017416215939
0.0184,0.00783233509168495,0.0691009096123937,0.122093497283112
0.0186,0.00800617471000767,0.0704036039882888,0.122064577068946
0.0188,0.00818198330428331,0.0717057788745377,0.121929782083341
0.019,0.00835976221681803,0.0730067637030441,0.121688458913551
0.0192,0.0085395127294248,0.0743058797999609,0.121340185755823
0.0194,0.00872123606157425,0.0756024407840066,0.1208847846254
0.0196,0.00890493336854972,0.0768957529752575,0.120322334364195
0.0198,0.00909060573960725,0.0781851158141461,0.119653184584847
0.02,0.00927825419614071,0.0794698222903882,0.118877970711968
0.0202,0.00946787968985259,0.0807491593815612,0.117997630306629
0.0204,0.00965948310093116,0.0820224085010612,0.117013420888674
0.0206,0.00985306523623394,0.0832888459551559,0.115926939503557
0.0208,0.0100486268274783,0.0845477434088627,0.114740144316182
0.021,0.0102461685294399,0.0857983683603723,0.113455378553539
0.0212,0.0104456909181581,0.0870399846237431,0.112075397160379
0.0214,0.0106471944891508,0.0882718528195943,0.110603396576758
0.0216,0.0108506796556373,0.0894932308735235,0.109043048091193
0.0218,0.0110561467467705,0.0907033745219816,0.107398535265504
0.022,0.0112635960058782,0.0919015378253363,0.105674595962304
0.0222,0.0114730275887153,0.0930869736878618,0.103876569526329
0.0224,0.0116844415617255,0.0942589343843941,0.102010449665337
0.0226,0.0118978379003137,0.0954166720933973,0.10008294352934
0.0228,0.0121132164871302,0.0965594394361911,0.0981015373756043
0.023,0.0123305771103651,0.0976864900220921,0.0960745689993847
0.0232,0.0125499194620558,0.098797078999234,0.094011306763583
0.0234,0.012771243136406,0.0998904636108339,0.09192203451709
0.0236,0.0129945476281171,0.10096590375668,0.0898181408789538
0.0238,0.0132198323307328,0.102022662559629,0.0877122101961597
0.024,0.0134470965349962,0.103060006936903,0.0856181108601106
0.0242,0.0136763394272218,0.104077208175997,0.0835510744992838
0.0244,0.0139075600876797,0.10507354251501,0.0815277567954965
0.0246,0.0141407574889948,0.106048291727228,0.079566267325018
0.0248,0.0143759304945607,0.107000743709808,0.0776861520902138
0.025,0.0146130778569675,0.107930193076412,0.0759083087321471
0.0252,0.0148521982164456,0.108835941753672,0.0742548116236237
0.0254,0.0150932900993239,0.10971729958138,0.0727486234091861
0.0256,0.0153363519165047,0.110573584916303,0.0714131727603111
0.0258,0.0155813819619533,0.111404125239569,0.0702717869444887
0.026,0.015828378411205,0.112208257767575,0.0693469835477742
0.0262,0.0160773393198873,0.112985330066387,0.0686596481560865
0.0264,0.0163282626222601,0.113734700669652,0.0682281513329053
0.0266,0.0165811461297715,0.114455739700058,0.0680674832437405
0.0268,0.016835987529632,0.11514782949439,0.0681885000793921
0.027,0.0170927843834055,0.115810365232309,0.0685973756651212
0.0272,0.0173515341256177,0.116442755568978,0.0692953306940518
0.0274,0.0176122340623833,0.11704442327171,0.0702786736487724
0.0276,0.0178748813700503,0.11761480586087,0.0715391408022209
0.0278,0.0181394730938635,0.118153356255299,0.073064480004556
0.028,0.0184060061466458,0.118659543422569,0.07483919481963
0.0282,0.018674477307499,0.119132853034459,0.0768453569016235
0.0284,0.0189448832205227,0.119572788128077,0.0790634036682868
0.0286,0.0192172203935528,0.119978869773134,0.081472859121657
0.0288,0.0194914851969198,0.120350637745941,0.084052940564299
0.029,0.0197676738622253,0.120687651210774,0.0867830368372064
0.0292,0.0200457824811395,0.12098948940934,0.0896430610911397
0.0294,0.0203258070042177,0.121255752359175,0.0926136920535611
0.0296,0.0206077432397373,0.121486061561874,0.0956765230186069
0.0298,0.0208915868525545,0.121680060722202,0.0988141388773277
0.03,0.0211773333629818,0.121837416479219,0.102010140003748
0.0302,0.0214649781456855,0.12195781915068,0.105249129015844
0.0304,0.0217545164286042,0.122040983492142,0.108516673239529
0.0306,0.022045943291888,0.122086649472303,0.111799252655915
0.0308,0.0223392536668578,0.122094583066314,0.115084200473375
0.031,0.0226344423349872,0.122064577068946,0.118359641324576
0.0312,0.0229315039269037,0.121996451929712,0.121614430431762
0.0314,0.0232304329214127,0.121890056612214,0.124838095849554
0.0316,0.0235312236445417,0.121745269480269,0.128020785005499
0.0318,0.0238338702686067,0.121561999213553,0.131153216138235
0.032,0.0241383668112996,0.121340185755823,0.134226634814566
0.0322,0.024444707134798,0.121079801299024,0.137232775435652
0.0324,0.0247528849448958,0.120780851306938,0.140163827476252
0.0326,0.0250628937901567,0.120443375582357,0.143012406107651
0.0328,0.0253747270610885,0.12006744938213,0.145771526810885
0.033,0.0256883779893406,0.119653184584847,0.148434583575323
0.0332,0.0260038396469226,0.119200730916351,0.150995330286595
0.0334,0.0263211049454454,0.118710277238728,0.153447864929002
0.0336,0.0266401666353852,0.118182052908947,0.155786616255393
0.0338,0.0269610173053681,0.117616329213835,0.158006332608199
0.034,0.0272836493814793,0.117013420888674,0.160102072606664
0.0342,0.0276080551265928,0.116373687727297,0.162069197445672
0.0344,0.0279342266397242,0.115697536292238,0.163903364580239
0.0346,0.0282621558554068,0.114985421734139,0.165600522596161
0.0348,0.028591834543089,0.11423784973037,0.167156907091432
0.035,0.028923254306555,0.113455378553539,0.168569037414787
0.0352,0.0292564065833679,0.112638621281326,0.169833714127282
0.0354,0.0295912826443358,0.111788248159863,0.170948017070288
0.0356,0.0299278735930001,0.11090498913361,0.171909303938929
0.0358,0.030266170365147,0.109989636555424,0.172715209273993
0.036,0.0306061637283413,0.109043048091194,0.173363643797945
0.0362,0.0309478442814831,0.10806614983395,0.173852794032042
0.0364,0.0312912024543879,0.107059939642857,0.174181122141929
0.0366,0.0316362285073884,0.10602549072267,0.174347365968656
0.0368,0.0319829125309597,0.104963955459256,0.174350539210961
0.037,0.032331244445368,0.103876569526329,0.17418993173314
0.0372,0.0326812140003403,0.102764656277719,0.173865109980968
0.0374,0.0330328107747589,0.101629631437919,0.173375917496215
0.0376,0.0333860241763775,0.100473008101399,0.172722475528394
0.0378,0.0337408434415605,0.0992964020478106,0.171905183750746
0.038,0.034097257635045,0.0981015373756043,0.170924721096295
0.0382,0.0344552556497257,0.0968902524504098,0.169782046739299
0.0384,0.0348148262064629,0.0956645061563868,0.168478401257888
0.0386,0.0351759578539121,0.0944263844282695,0.167015308025366
0.0388,0.0355386389683782,0.093178107028494,0.165394574891005
0.039,0.0359028577536905,0.09192203451709,0.163618296226497
0.0392,0.0362686022411017,0.0906606753413397,0.161688855432217
0.0394,0.0366358602892094,0.0893966929469679,0.159608928018635
0.0396,0.0370046195838997,0.0881329127821931,0.157381485403409
0.0398,0.0373748676383139,0.0868723290298059,0.155009799594991
0.04,0.0377465917928376,0.0856181108601107,0.152497448970048
0.0402,0.0381197792151126,0.0843736079488809,0.14984832539635
0.0404,0.038494416900071,0.083142354949612,0.147066643006829
0.0406,0.0388704916699919,0.0819280745490392,0.144156948996763
0.0408,0.0392479901745806,0.0807346786706254,0.141124136897434
0.041,0.0396268988910704,0.079566267325018,0.137973462880073
0.0412,0.040007204124346,0.0784271245431831,0.134710565767998
0.0414,0.0403888920070902,0.0773217107723791,0.131341491588609
0.0416,0.0407719484999521,0.0762546510744872,0.127872723687371
0.0418,0.0411563593917381,0.0752307184493885,0.124311219661892
0.042,0.0415421102996241,0.0742548116236237,0.120664456665867
0.0422,0.041929186669391,0.0733319267081309,0.116940486991821
0.0424,0.0423175737756817,0.0724671222501896,0.113148006280429
0.0426,0.0427072567222795,0.0716654773940868,0.109296437234443
0.0428,0.0430982204424091,0.0709320431292622,0.105396032343814
0.043,0.04349044969906,0.0702717869444887,0.101457999851608
0.0432,0.0438839290853301,0.0696895316140812,0.0974946579804106
0.0434,0.0442786430247925,0.0691898892983208,0.0935196232231211
0.0436,0.044674575771883,0.0687771926143222,0.0895480391240844
0.0438,0.0450717114123099,0.0684554247830943,0.0855968521324349
0.044,0.0454700338634849,0.0682281513329053,0.0816851402461158
0.0442,0.0458695268749756,0.0680984560849779,0.0778344973248667
0.0444,0.046270174028979,0.0680688842171105,0.0740694695607088
0.0446,0.0466719587408174,0.0681413950603964,0.0704180282304554
0.0448,0.0470748642594535,0.0683173269225773,0.0669120411108541
0.045,0.0474788736680293,0.0685973756651213,0.0635876697584557
0.0452,0.0478839698844238,0.0689815880344465,0.0604855680804402
0.0454,0.0482901356618326,0.069469369928731,0.0576506909509707
0.0456,0.0486973535893687,0.070059508952016,0.0551314542071853
0.0458,0.0491056060926837,0.0707502098494272,0.0529779559324552
0.046,0.0495148754346094,0.0715391408022209,0.0512390376822757
0.0462,0.0499251437158211,0.072423488138158,0.0499582057495255
0.0464,0.0503363928755205,0.0734000168032931,0.0491688647247826
0.0466,0.0507486046921391,0.0744651339401632,0.0488898127784484
0.0468,0.0511617607840635,0.0756149530962226,0.049122220589947
0.047,0.051575842610378,0.0768453569016235,0.0498490737622575
0.0472,0.0519908314716307,0.0781520564568328,0.0510372981775367
0.0474,0.052406708510618,0.0795306461090207,0.0526418956084686
0.0476,0.0528234547131885,0.0809766527295448,0.0546108909092121
0.0478,0.0532410509090685,0.0824855790013596,0.0568899400817373
0.048,0.0536594777727064,0.0840529405642988,0.059425890237155
0.0482,0.0540787158241367,0.0856742971378354,0.0621690882871242
0.0484,0.054498745429864,0.0873452779436272,0.0650745840933399
0.0486,0.0549195468037664,0.089061601888545,0.0681025210664494
0.0488,0.0553411000080184,0.0908190930514081,0.0712180117540434
0.049,0.0557633849540332,0.0926136920535613,0.0743907343634303
0.0492,0.0561863814034239,0.0944414638952542,0.0775944112901958
0.0494,0.0566100689689842,0.0962986028163312,0.0808062674307332
0.0496,0.057034427115688,0.0981814346994593,0.0840065209355384
0.0498,0.057459435161708,0.100086417483977,0.0871779302553455
0.05,0.0578850722794529,0.102010140003748,0.0903054045205185
0.0502,0.0583113174966236,0.103949319607104,0.093375675358623
0.0504,0.0587381496972878,0.105900798863783,0.0963770240979502
0.0506,0.0591655476229733,0.107861541614359,0.0992990568546584
0.0508,0.0595934898737794,0.109828628573116,0.10213251997369
0.051,0.0600219549095069,0.111799252655915,0.104869148936863
0.0512,0.060450921050806,0.113770714170448,0.107501544748275
0.0514,0.0608803664803427,0.115740415977115,0.110023072739884
0.0516,0.0613102692439826,0.117705858704178,0.112427779605369
0.0518,0.0617406072519928,0.119664636080424,0.114710325227125
0.052,0.0621713582802616,0.121614430431762,0.116865926500946
0.0522,0.062602499971536,0.123553008374515,0.118890310892516
0.0524,0.0630340098366759,0.125478216727193,0.120779677892481
0.0526,0.0634658652559268,0.127387978653831,0.122530666887621
0.0528,0.0638980434802089,0.129280290045111,0.124140330248526
0.053,0.0643305216324238,0.131153216138235,0.125606110661913
0.0532,0.0647632767087782,0.133004888372493,0.126925821918841
0.0534,0.0651962855801242,0.134833501474491,0.128097632517504
0.0536,0.065629524993317,0.136637310764884,0.12912005155804
0.0538,0.0660629715725886,0.138414629676927,0.12999191650282
0.054,0.0664966018209389,0.140163827476252,0.130712382453443
0.0542,0.066930392121542,0.141883327170666,0.13128091265892
0.0544,0.0673643187391706,0.143571603598578,0.131697270021242
0.0546,0.067798357821635,0.145227181684621,0.131961509406898
0.0548,0.0682324854012389,0.146848634851243,0.132073970607993
0.055,0.0686666773962512,0.148434583575323,0.13203527182572
0.0552,0.0691009096123937,0.149983694079305,0.131846303573358
0.0554,0.0695351577443441,0.151494677146776,0.131508222916691
0.0556,0.0699693973772552,0.15296628705293,0.131022447987443
0.0558,0.0704036039882888,0.154397320600891,0.130390652720782
0.056,0.0708377529481662,0.155786616255393,0.129614761781657
0.0562,0.0712718195227327,0.157133053365833,0.128696945657094
0.0564,0.0717057788745377,0.158435551471266,0.127639615903158
0.0566,0.0721396060644302,0.159693069680364,0.126445420546291
0.0568,0.0725732760531682,0.160904606119891,0.125117239649668
0.057,0.0730067637030441,0.162069197445672,0.123658181066314
0.0572,0.0734400437795235,0.16318591841049,0.122071576412431
0.0574,0.0738730909528997,0.164253881483749,0.120360977307092
0.0576,0.074305879799961,0.165272236518133,0.118530151938587
0.0578,0.0747383848056742,0.166240170458854,0.116583082033829
0.058,0.0751705803648806,0.167156907091432,0.114523960325941
0.0582,0.0756024407840066,0.168021706824251,0.112357188637237
0.0584,0.0760339402827886,0.16883386650246,0.110087376721243
0.0586,0.0764650529960109,0.169592719250052,0.107719342039279
0.0588,0.0768957529752575,0.170297634337212,0.105258110686075
0.059,0.0773260141906775,0.170948017070288,0.102708919726545
0.0592,0.0777558105327641,0.171543308701954,0.100077221264812
0.0594,0.0781851158141461,0.172082986359346,0.0973686886395437
0.0596,0.0786139037713934,0.172566562988176,0.0945892252305581
0.0598,0.0790421480668346,0.172993587310992,0.0917449764750308
0.06,0.0794698222903882,0.173363643797945,0.0888423458332779
0.0602,0.0798968999614063,0.173676352648607,0.0858880156211621
0.0604,0.0803233545305305,0.173931369783516,0.082888973847117
0.0606,0.0807491593815614,0.174128386844313,0.0798525484664857
0.0608,0.0811742878333385,0.174267131201455,0.0767864508049748
0.061,0.0815987131416348,0.174347365968656,0.0736988303166956
0.0612,0.0820224085010613,0.174368890023335,0.0705983433371266
0.0614,0.0824453470469848,0.174331538032491,0.0674942390645498
0.0616,0.082867501857457,0.174235180483555,0.0643964666312934
0.0618,0.0832888459551559,0.174079723719922,0.0613158077426652
0.062,0.0837093523093375,0.173865109980968,0.0582640398215905
0.0622,0.0841289938378009,0.173591317446536,0.055254134611731
0.0624,0.0845477434088627,0.173258360285968,0.0523004962229048
0.0626,0.0849655738433443,0.172866288711942,0.0494192396993345
0.0628,0.0853824579165693,0.172415189039489,0.0466285047658955
0.063,0.0857983683603723,0.171905183750746,0.0439487869919519
0.0632,0.0862132778651182,0.17133643156614,0.0414032467722682
0.0634,0.0866271590817328,0.170709127522881,0.0390179214103578
0.0636,0.0870399846237431,0.170023503061822,0.0368217151256241
0.0638,0.0874517270693294,0.169279826123939,0.034845981052423
0.064,0.0878623589633862,0.168478401257888,0.0331234599591637
0.0642,0.0882718528195943,0.167619569740344,0.0316863510566933
0.0644,0.0886801811225032,0.166703709711049,0.0305634328293618
0.0646,0.0890873163296223,0.165731236324787,0.0297764785325288
0.0648,0.0894932308735235,0.164702601922803,0.0293366630305341
0.065,0.0898978971639525,0.163618296226497,0.0292419956629922
0.0652,0.0903012875899498,0.162478846556616,0.0294767183712118
0.0654,0.0907033745219816,0.161284818081543,0.030012978653825
0.0656,0.0911041303140798,0.160036814098752,0.0308142443026093
0.0658,0.0915035273059912,0.158735476354005,0.0318393916804739
0.066,0.0919015378253363,0.157381485403409,0.033046430155666
0.0662,0.0922981341897768,0.15597556102411,0.0343952534174505
0.0664,0.0926932887091915,0.154518462680082,0.0358492888297901
0.0666,0.0930869736878618,0.1530109900503,0.0373762252100687
0.0668,0.093479161426666,0.151453983627446,0.038948107161149
0.067,0.0938698242252811,0.14984832539635,0.040541062659789
0.0672,0.0942589343843941,0.148194939602494,0.0421348594829534
0.0674,0.0946464642079207,0.14649479362221,0.0437124134511886
0.0676,0.0950323860052337,0.144748898947672,0.0452593160145031
0.0678,0.0954166720933974,0.142958312301473,0.0467634124667785
0.068,0.0957992947994123,0.141124136897434,0.0482144409139053
0.0682,0.0961802264624657,0.139247523866491,0.0496037310165448
0.0684,0.0965594394361912,0.13732967386892,0.0509239564737141
0.0686,0.0969369060909359,0.135371838916957,0.0521689335079187
0.0688,0.0973125988160347,0.133375324435058,0.0533334576066598
0.069,0.0976864900220921,0.131341491588609,0.0544131715299504
0.0692,0.0980585521432717,0.129271759916023,0.0554044586078758
0.0694,0.0984287576395926,0.127167610303818,0.0563043563780764
0.0696,0.098797078999234,0.125030588349527,0.0571104865409637
0.0698,0.0991634887408445,0.122862308163307,0.0578209980034685
0.07,0.0995279594158613,0.120664456665867,0.0584345204382582
0.0702,0.0998904636108339,0.118438798447948,0.0589501263180875
0.0704,0.100250973949756,0.116187181265164,0.0593672998127688
0.0706,0.100609463096404,0.113911542251525,0.0596859112779354
0.0708,0.10096590375668,0.11161391494555,0.0599061963372121
0.071,0.101320268680966,0.109296437234443,0.0600287387769515
0.0712,0.101672530666477,0.10696136033435,0.0600544566471262
0.0714,0.102022662559629,0.104611058938,0.0599845911027604
0.0716,0.102370637258409,0.102248042674835,0.0598206976349711
0.0718,0.102716427714747,0.0998749690423818,0.0595646394351971
0.072,0.103060006936903,0.0974946579804106,0.0592185827151337
0.0722,0.103401347991854,0.0951101082699711,0.058784993871807
0.0724,0.103740424007686,0.092724515945806,0.0582666384447748
0.0726,0.104077208175997,0.0903412949102202,0.0576665818624823
0.0728,0.104411673754302,0.0879640999252368,0.056988192018465
0.073,0.104743794068444,0.0855968521324349,0.0562351437557244
0.0732,0.10507354251501,0.0832437671987408,0.0554114253686765
0.0734,0.105400892563756,0.0809093861016456,0.0545213472550082
0.0736,0.105725817760035,0.0785986084356961,0.053569552861559
0.0738,0.106048291727228,0.0763167279267623,0.0525610320641647
0.074,0.106368288169185,0.0740694695607086,0.0515011370939395
0.0742,0.10668578087267,0.071863027343984,0.0503956010611587
0.0744,0.107000743709808,0.0697041011882374,0.0492505590179117
0.0746,0.107313150640541,0.0675999307229581,0.0480725713217733
0.0748,0.107622975715089,0.0655583229698647,0.0468686487882496
0.075,0.107930193076412,0.0635876697584557,0.0456462787158922
0.0752,0.108234776962683,0.0616969495556955,0.0444134502943656
0.0754,0.108536701709761,0.0598957071128713,0.043178677118198
0.0756,0.108835941753672,0.0581940031720201,0.0419510134866384
0.0758,0.109132471633094,0.0566023257068553,0.0407400598498151
0.076,0.109426265991845,0.0551314542071852,0.0395559511824488
0.0762,0.10971729958138,0.0537922698634966,0.038409320328482
0.0764,0.110005547263289,0.0525955077036488,0.0373112266948853
0.0766,0.110290984011804,0.0515514521665101,0.0362730395009266
0.0768,0.110573584916303,0.0506695852670065,0.0353062647582641
0.077,0.110853325183829,0.0499582057495255,0.0344223071199878
0.0772,0.111130180141608,0.0494240469433282,0.0336321626029199
0.0774,0.111404125239569,0.0490719281923715,0.0329460465933737
0.0776,0.111675136052879,0.048904477267795,0.032372973345211
0.0778,0.111943188284469,0.0489219572415896,0.0319203168960595
0.078,0.112208257767575,0.049122220589947,0.0315933959103303
0.0782,0.112470320468285,0.0495007975011145,0.0313951322316461
0.0784,0.112729352488079,0.0500511078788744,0.0313258309639114
0.0786,0.112985330066387,0.050764771358046,0.03138311693168
0.0788,0.113238229583143,0.0516319799979878,0.0315620402541653
0.079,0.113488027561353,0.0526418956084686,0.0318553379023608
0.0792,0.113734700669652,0.0537830372962367,0.032253815493787
0.0794,0.113978225724888,0.0550436327686033,0.0327467999453434
0.0796,0.114218579694691,0.0564119166613962,0.0333226112431696
0.0798,0.114455739700058,0.0578763684785149,0.033969008995505
0.08,0.11468968301794,0.059425890237155,0.0346735826549167
0.0802,0.114920387083836,0.0610499290518591,0.0354240689113027
0.0804,0.11514782949439,0.0627385527524297,0.0362085924202868
0.0806,0.115371988009992,0.0644824876664747,0.0370158350611419
0.0808,0.115592840557392,0.0662731274725656,0.0378351440935362
0.081,0.115810365232309,0.0681025210664494,0.0386565915737206
0.0812,0.116024540302054,0.0699633460850419,0.0394709971961381
0.0814,0.116235344208152,0.0718488733747843,0.0402699252932294
0.0816,0.116442755568978,0.0737529264334184,0.0410456647771716
0.0818,0.116646753182392,0.0756698387750043,0.0417911988098585
0.082,0.116847316028381,0.0775944112901958,0.0425001691959839
0.0822,0.11704442327171,0.0795218709887847,0.0431668390140325
0.0824,0.117238054264577,0.0814478319951783,0.0437860558464167
0.0826,0.117428188549278,0.0833682592902619,0.0443532171113694
0.0828,0.11761480586087,0.0852794354258962,0.0448642383854322
0.083,0.117797886129854,0.0871779302553455,0.0453155251839032
0.0832,0.117977409484852,0.0890605736026512,0.0457039483902576
0.0834,0.118153356255299,0.0909244307193011,0.0460268233554644
0.0836,0.11832570697414,0.0927667803341963,0.0462818925940409
0.0838,0.118494442380535,0.0945850950829885,0.0464673119630374
0.084,0.118659543422569,0.0963770240979503,0.0465816402066049
0.0842,0.118820991259977,0.0981403775444066,0.0466238317710125
0.0844,0.118978767266866,0.0998731129005882,0.046593232835236
0.0846,0.119132853034459,0.101573322791971,0.0464895805555786
0.0848,0.119283230373835,0.103239224206948,0.0463130055861063
0.085,0.119429881318685,0.104869148936863,0.0460640380081932
0.0852,0.119572788128077,0.106461535099242,0.0457436168810603
0.0854,0.119711933289229,0.108014919618062,0.0453531037099784
0.0856,0.11984729952029,0.109527931548829,0.044894300218518
0.0858,0.119978869773134,0.110999286148945,0.0443694709035441
0.086,0.120106627236166,0.112427779605369,0.0437813709421635
0.0862,0.12023055533713,0.11381228434191,0.0431332801006858
0.0864,0.120350637745941,0.11515174483766,0.0424290433534774
0.0866,0.120466858377519,0.116445173896269,0.0416731189325409
0.0868,0.120579201394634,0.117691649312957,0.0408706344623516
0.087,0.120687651210774,0.118890310892516,0.0400274516364014
0.0872,0.120792192493011,0.120040357777163,0.0391502394844621
0.0874,0.120892810164893,0.121141046048002,0.0382465555523162
0.0876,0.12098948940934,0.122191686568185,0.0373249331187204
0.0878,0.121082215671561,0.123191643039635,0.0363949707174749
0.088,0.121170974661978,0.124140330248526,0.0354674174994524
0.0882,0.121255752359175,0.125037212477622,0.0345542441630445
0.0884,0.121336535012849,0.12588180206614,0.0336686842229341
0.0886,0.121413309146791,0.12667365810006,0.0328252244971673
0.0888,0.121486061561874,0.127412385217742,0.0320395176675836
0.089,0.121554779339058,0.128097632517504,0.0313281853132799
0.0892,0.121619449842423,0.128729092555297,0.0307084797748112
0.0894,0.121680060722202,0.129306500421976,0.0301977813582368
0.0896,0.121736599917854,0.129829632890876,0.0298129273437219
0.0898,0.121789055661138,0.130298307627419,0.0295694021670608
0.09,0.121837416479219,0.130712382453443,0.0294804596998605
0.0902,0.121881671197787,0.131071754659742,0.0295562872792663
0.0904,0.121921808944207,0.131376360361068,0.0298033405609293
0.0906,0.12195781915068,0.131626173888466,0.0302239643255285
0.0908,0.121989691557434,0.131821207214436,0.0308163648458385
0.091,0.122017416215939,0.131961509406898,0.0315749284586958
0.0912,0.122040983492142,0.132047166108433,0.0324908134738331
0.0914,0.122060384069733,0.132078299037684,0.0335527011008132
0.0916,0.12207560895343,0.132055065510171,0.0347475848402343
0.0918,0.122086649472303,0.131977657976139,0.0360615005701685
0.092,0.122093497283112,0.131846303573358,0.0374801365664405
0.0922,0.122096144373683,0.131661263693077,0.0389892994351631
0.0924,0.122094583066314,0.131422833557626,0.040575239617136
0.0926,0.122088806021206,0.131131341808352,0.0422248562849005
0.0928,0.122078806239934,0.130787150102874,0.0439258077929992
0.093,0.122064577068946,0.130390652720782,0.0456665536352775
0.0932,0.122046112203095,0.129942276177175,0.0474363502292278
0.0934,0.122023405689212,0.129442478843578,0.0492252180288547
0.0936,0.121996451929712,0.128891750575995,0.051023892773333
0.0938,0.121965245686237,0.128290612350024,0.0528237697111028
0.094,0.121929782083341,0.127639615903158,0.054616846563464
0.0942,0.121890056612214,0.126939343384563,0.0563956687490374
0.0944,0.121846065134448,0.126190407012805,0.0581532788325875
0.0946,0.121797803885844,0.125393448742214,0.0598831711254583
0.0948,0.121745269480269,0.124549139938729,0.0615792517055439
0.095,0.121688458913551,0.123658181066314,0.0632358037269411
0.0952,0.12162736956743,0.122721301385209,0.064847457667001
0.0954,0.121561999213553,0.121739258663542,0.0664091660497994
0.0956,0.121492346017522,0.120712838904065,0.0679161821475433
0.0958,0.121418408542992,0.119642856088038,0.0693640421664864
0.096,0.121340185755823,0.118530151938587,0.0707485504528426
0.0962,0.121257677028296,0.117375595706191,0.0720657672950061
0.0964,0.121170882143371,0.116180083979276,0.0733119989437216
0.0966,0.121079801299024,0.114944540523341,0.074483789517347
0.0968,0.120984435112626,0.113669916152421,0.0755779145025315
0.097,0.1208847846254,0.112357188637237,0.0765913756003261
0.0972,0.120780851306938,0.111007362654899,0.0775213967034567
0.0974,0.120672637059786,0.109621469785658,0.0783654208222184
0.0976,0.120560144224096,0.108200568562922,0.0791211078044406
0.0978,0.120443375582357,0.106745744583513,0.0797863327195794
0.098,0.120322334364195,0.105258110686075,0.080359184798649
0.0982,0.120197024251249,0.103738807206528,0.0808379668408478
0.0984,0.12006744938213,0.102189002320664,0.0812211950147863
0.0986,0.119933614357462,0.100609892485273,0.0815075989976086
0.0988,0.119795524245001,0.0990027029907108,0.0816961224093832
0.099,0.119653184584847,0.0973686886395435,0.0817859235133204
0.0992,0.119506601394746,0.095709134567875,0.0817763761649805
0.0994,0.119355781175479,0.0940253572282018,0.0816670710060535
0.0996,0.119200730916351,0.0923187055552326,0.0814578169108576
0.0998,0.119041458100776,0.0905905623390401,0.0811486427068178
0.1,0.118877970711968,0.0888423458332781,0.0807397992042633
